Logics preserving degrees of truth from varieties of residuated lattices

Let K be a variety of (commutative, integral) residuated lattices. The substructural logic usually associated with K is an algebraizable logic that has K as its equivalent algebraic semantics, and is a logic that preserves truth, i.e., 1 is the only truth value preserved by the inferences of the logic. In this paper we introduce another logic associated with K, namely the logic that preserves degrees of truth, in the sense that it preserves lower bounds of truth values in inferences. We study this second logic mainly from the point of view of abstract algebraic logic. We determine its algebraic models and we classify it in the Leibniz and the Frege hierarchies: we show that it is always fully selfextensional, that for most varieties K it is non-protoalgebraic, and that it is algebraizable if and only K is a variety of generalized Heyting algebras, in which case it coincides with the logic that preserves truth. We also characterize the new logic in three ways: by a Hilbert style axiomatic system, by a Gentzen style sequent calculus, and by a set of conditions on its closure operator. Concerning the relation between the two logics, we prove that the truth preserving logic is the purely inferential extension of the one that preserves degrees of truth with either the rule of Modus Ponens or the rule of Adjunction for the fusion connective.

==> PreservingTruthDegrees.txt <==
Logics preserving degrees of truth from varieties of residuated lattices
Bou, F., Esteva, F., Font, J. M., Gil, A., Godo, L., Torrens, A. and Verd´ , V. u Revised version, 26th March 2009
Abstract Let K be a variety of (commutative, integral) residuated lattices. The substructural logic usually associated with K is an algebraizable logic that has K as its equivalent algebraic semantics, and is a logic that preserves truth, i.e., 1 is the only truth value preserved by the inferences of the logic. In this paper we introduce another logic associated with K, namely the logic that preserves degrees of truth, in the sense that it preserves lower bounds of truth values in inferences. We study this second logic mainly from the point of view of abstract algebraic logic. We determine its algebraic models and we classify it in the Leibniz and the Frege hierarchies: we show that it is always fully selfextensional, that for most varieties K it is non-protoalgebraic, and that it is algebraizable if and only K is a variety of generalized Heyting algebras, in which case it coincides with the logic that preserves truth. We also characterize the new logic in three ways: by a Hilbert style axiomatic system, by a Gentzen style sequent calculus, and by a set of conditions on its closure operator. Concerning the relation between the two logics, we prove that the truth preserving logic is the extension of the one that preserves degrees of truth with either the rule of Modus Ponens or the rule of Adjunction for the fusion connective.

Key words and phrases: substructural logic, many-valued logic, degrees of truth, residuated lattices, non-protoalgebraic logic, Gentzen system, Tarski style condition. 2000 MSC: 03B47, 03B50, 03B22, 03G25, 06B99.

1

Introduction and outline of the paper

This paper concerns (many-valued) logics associated with varieties K of residuated lattices that, for the sake of simplicity, we assume to be commutative and integral (as usual the maximum of any algebra will be denoted by 1 ). These varieties form a wide class of algebraic structures encompassing Heyting algebras, FL ew algebras, BL algebras, MV algebras, MTL algebras, product algebras, etc. Most of the substructural and fuzzy logics studied in the literature in association with these classes of algebras (see e.g. [40, 41, 44, 45]) are deﬁned by taking 1 as the only truth value to be preserved by inference (in the sense of yielding true consequences from true premises for each interpretation) and they are sometimes called assertional logics [28]. In the present paper they will be referred to as truth preserving logics and will be denoted by ⊢K . Truth preserving

1

logics ⊢K are algebraizable in the sense of Blok and Pigozzi [8], and thus there is a nice correspondence between varieties of residuated lattices and axiomatic extensions of the truth preserving logic of residuated lattices. The intended role played above by residuated lattices corresponds to truthvalue structures, but indeed truth preserving logics do not take full advantage of being many-valued, as they focus on the truth value 1 (the truth) and not on other intermediate truth values. A way to circumvent this possible weakness while keeping the truth preserving framework is to introduce truth constants into the language. This methodology goes back to Pavelka [55] where he built a propositional many-valued logic which turned out to be equivalent to the expansion of Lukasiewicz logic by adding a truth constant r into the language for each real r ∈ [0,1], together with a number of additional axioms. In this way the expanded language allows one to have formulas of the kind r → ϕ which, when evaluated to 1, express that the truth value of ϕ is greater or equal than r . This logic was further developed by N´vak [51] and H´jek [45]; more recently a o a similar approach has been applied in [24, 27] to study the expansions with truth constants of other fuzzy logics including G¨del, product, nilpotent minimum o logics as well as other continuous t-norm based logics. All these expansions, like the truth preserving logics ⊢K , have been shown to be algebraizable. In this paper we aim at going beyond the truth preserving framework in order to exploit many-valuedness by focussing on the notion of inference |=K that results from preserving lower bounds of truth values, and hence not only preserving the value 1 . In this setting the language remains the same as in truth preserving logics ⊢K , and what changes is the inference relation. This kind of inference corresponds to the so-called logics preserving degrees of truth discussed at length in [28, 33, 52], and follows a very general pattern which could be considered for any class of truth structures endowed with an ordering relation. In particular, for a class K of ordered algebras this pattern would yield the following deﬁnition: Γ |=K ψ ⇐⇒ ∀A ∈ K , ∀v ∈ Hom(F m, A) , ∀a ∈ A , if v(γ) a for all γ ∈ Γ then v(ψ) a. (1)

For each variety K of residuated lattices, the logics |=K and ⊢K clearly have the same theorems (i.e., the same consequences from the empty set). We show that the two logics coincide precisely when K is a variety of generalized Heyting algebras, in other words, when in the algebras of K the fusion ⋆ coincides with the meet ∧. Notice that this situation corresponds to the cases where the logics might not be considered as properly substructural. Thus, the cases where studying the logics preserving degrees of truth |=K seems to have a genuine interest are the properly substructural ones. In these cases the results in the paper show that the two logics have very diﬀerent properties, extending the study of Lukasiewicz’s logic preserving degrees of truth done in [33]. These diﬀerences are apparent in the classiﬁcation we obtain of the logic |=K with respect to the two main hierarchies in abstract algebraic logic, the Frege and Leibniz hierachies, which deal respectively with replacement properties and with the behaviour of Leibniz operator. Regarding the Frege hierarchy, while |=K is fully selfextensional for every K , ⊢K is selfextensional if and only if K is a variety of generalized Heyting algebras (that is, when ⊢K coincides with |=K ; hence it is fully selfextensional). 2

Moreover, ⊢K is (fully) Fregean if and only if K is a variety of generalized Heyting algebras, and these are also the only cases where |=K is (fully) Fregean. As regards the Leibniz hierarchy, it is well known that ⊢K is always algebraizable (and so protoalgebraic). We prove that |=K is algebraizable if and only if it coincides with ⊢K . Thus, the logics preserving degrees of truth do not give new examples of algebraizabillity. Moreover, we show that |=K is protoalgebraic if and only if there is some n ∈ ω such that all algebras in K satisfy the equation x ∧ (x → y)n ⋆ (y → x)n y, (Protn )

and that these are precisely the cases where |=K is ﬁnitely equivalential. As a consequence, we obtain some new protoalgebraic logics, but we also see that most of the best-known varieties of residuated lattices, such as those mentioned at the beginning, yield natural examples of non-protoalgebraic logics. The paper also deals with Hilbert style axiomatizability. It is well known that each ⊢K has an axiomatization with Modus Ponens as the only rule. We show that |=K is axiomatized by using the same axioms as ⊢K , a restricted form of Modus Ponens and the rule of Adjunction for ∧. It is remarkable that by either replacing ∧ by ⋆ in the rule of Adjunction or by using full Modus Ponens, we obtain an axiomatization of ⊢K . As regards the problem of ﬁnding axiomatizations exclusively given by Tarski style conditions (in the sense of the term as coined by W´jcicki in [63, p. 107]), it is known that there is no Tarski o style axiomatization for ⊢K [10]. However, as a good approximation we show (Corollary 5.10.3) that |=K can be axiomatized in a way which is very close to a Tarski style axiomatization. To this end, we ﬁrst give a description of the algebras in the class K in terms of abstract properties of the closure operator of ﬁlter generation (Theorem 5.1), and then use this to deﬁne a Gentzen style calculus for |=K ; this calculus does not seem to be particularly interesting from a proof-theoretic point of view, but the study of its algebraic models yields a new way of relating the class K to the corresponding logic |=K . All this is done explicitly for K = RL, and then we indicate how to extend the results to other varieties K of residuated lattices. The logics we study are related to substructural logics. These logics were initially characterized in connection with proof-theoretic issues [22], but in recent years they have been extensively studied from an algebraic point of view [40]. Indeed, in his survey paper [53], Ono shows how the root of substructurality is closely related to the interaction between fusion and implication in residuated structures, and reaches the conclusion that “substructural logics are the logics of residuated lattices”; of course he has in mind only the truth-preserving logics ⊢K . On the other hand, the results in the present paper establish deep relations between each of the logics |=K and the corresponding class K of residuated lattices. In a certain sense one could say that they are also logics “of” residuated lattices, although in a diﬀerent way, and one grcould go even further and conclude that they might also be counted among substructural logics, even if they are not those traditionally considered in the substructural logic literature. This issue is discusssed more in depth in [31, 32]. It is also interesting to look at the alternative deﬁnition of substructural logics suggested in [62]; we refer to it in relation with some of our results at the end of Section 4. The study of consequence relations associated with a class of ordered algebras in the way our |=K are has been rare, but not without precedents, although 3

those speciﬁc to the ﬁeld of many-valued and substructural logics have been very fragmentary or simply exploratory. In his well-known [60, 61], Scott suggests “to replace many values by many valuations”, but a detailed analysis of his proposal (see [32]) reveals that he is actually proposing an inference like our |=K , in the particular cases corresponding to Lukasiewicz’s ﬁnitely-valued logics. The same cases where studied in Gil’s dissertation [42], with the tools of many-sided sequent calculi. In the case of G¨del’s logic (where K is the variety of linear o Heyting algebras), H´jek proves in [45, Theorem 4.2.18] a completeness result a of ⊢K with respect to a semantics (called by him “partial truth”) that uses the rational points in the real unit interval in a way very similar to (1). A more explicit formulation is in Baaz, Preining and Zach’s [5] (see also [6]), again only for G¨del’s logic and only for the semantics based on the real unit interval, but o this time for a ﬁrst-order logic: In this paper the two semantical entailments are explicitly deﬁned and in their Proposition 13 they are proved to coincide (and the remark is made that this does not happen for Lukasiewicz logics). As to the general theory, the term “logics preserving degrees of truth” is coined in Nowak’s [52], and in the particular case where the ordered algebras are actually semilattices Jansana’s [48] introduces and studies the so-called “semilatticebased logics” with the tools of abstract algebraic logic; some of his results have been applied in the present paper. The paper is organized as follows. Section 2 presents the logic |=K , some of its basic properties, relationships with ⊢K , and a Hilbert style axiomatization. In Section 3 we determine its algebraic models, in particular we show that its algebraic counterpart according to the two general criteria of abstract algebraic logic is indeed K , and that |=K has Leibniz ﬁlters. In Section 4 we determine the position of the logic |=K in the Leibniz and Frege hierarchies. In Section 5 we characterize the variety K in terms of Tarski style conditions (about the closure operator of lattice ﬁlter generation) and in terms of Gentzen style rules. Appendix A contains the detailed proofs of several technical lemmas used in the proof of Theorem 5.1. Finally Appendix B exhibits the residuated lattices used as examples and counterexamples in Section 4. Acknowledgements. The collaborative work between the authors of this paper was made possible by several research grants: MTM2008-01139 and TIN2007-68005-C04 of the Spanish Ministry of Education and Science, including feder funds of the European Union, and 2005SGR-00083 and 2005SGR-00093 of the Catalan Government. The authors also wish to thank some anonymous referees for helpful comments.

2

Deﬁnitions, basic properties and axiomatization

We ﬁx the following propositional (algebraic) language L = ∧ , ∨, ⋆ , → , 1 , 0 with connectives of arity (2, 2, 2, 2, 0, 0). We consider only algebras of this similarity type, thus expressions such as “for all algebras” or “an arbitrary algebra” should be understood as restricted to this type. Operations interpreted in a speciﬁc algebra will be denoted with the same symbol. All the algebras we will consider have a maximum element, which will be denoted by 1 , and will be the

4

interpretation of the constant 1. By contrast, in the general case we do not presuppose any property of the interpretation of the constant 0 . Some more bits of notation: F m denotes the algebra of formulas (of this similarity type), and F m its universe. If A , B are two algebras, Hom(A, B) denotes the set of all homomorphisms from A to B . If A is an algebra, CoA denotes the set of all congruences of A, and for each class K of algebras, CoK A denotes the subset of CoA consisting of the congruences θ of A such that A/θ ∈ K . The largest class of algebras we consider is the class RL of commutative, integral residuated lattices, which we will call simply residuated lattices for brevity. Thus, A = A, ∧ , ∨, ⋆ , → , 1 , 0 ∈ RL if and only if the reduct A, ∧, ∨, 1 is a lattice with maximum 1 (its order is denoted by ), the reduct A, ⋆, 1 is a commutative monoid, and the fusion operation ⋆ (sometimes also called the intensional conjunction or strong conjunction) is residuated, → being its residual; that is, for all a, b, c ∈ A, a⋆b c ⇐⇒ b a → c. (2)

It is well-known that the class RL is a variety; the following forms an equational base for RL: x∧y ≈y∧x x ∧ (y ∧ z) ≈ (x ∧ y) ∧ z x ∧ (x ∨ y) ≈ x x∧1≈x x ⋆ (y ⋆ z) ≈ (x ⋆ y) ⋆ z x⋆y ≈y⋆x x⋆1≈x x ⋆ (y ∨ z) ≈ (x ⋆ y) ∨ (x ⋆ z) x ⋆ (x → y) y y x → (x ⋆ y) ∨ z x∨y ≈ y∨x x ∨ (y ∨ z) ≈ (x ∨ y) ∨ z x ∨ (x ∧ y) ≈ x (3) (4) (5) (6) (7) (8) (9) (10) (11) (12)

We use the symbol ≈ to represent formal equations, and the symbol to represent formal ordering relations; this symbol is interpreted by the order relation of the algebra. Since we deal with lattices, as equations (3)–(5) witness, the expression ϕ ψ is actually equivalent to the equation ϕ ∧ ψ ≈ ϕ. Notice that residuated lattices may be presented either with or without the constant 0 in the type; in this we adhere to the practice of [40] (see the notes on pages 95 and 97). Having a constant 0 in the type, even if nothing is postulated about it, makes it formally possible to consider several well-known varieties widely studied in substructural and fuzzy logic literature as subvarieties of our RL, which in this setting coincides with the variety of FL ei -algebras of [40]. Nevertheless, the most studied subvarieties of RL are in fact subvarieties of FLew , which is the subvariety of RL obtained when we specify that 0 is the minimum element. Some interesting subvarieties, which we will use later on, are: MTL, the subvariety of FLew obtained by adding the prelinearity condition (x → y) ∨ (y → x) ≈ 1 ; BL, the subvariety of MTL obtained by adding the divisibility condition x ⋆ (x → y) ≈ x ∧ y ; MV , the subvariety of BL obtained by making the negation involutive (¬¬x ≈ x, where ¬x := x → 0 ); Π, the 5

variety of product algebras, which is the subvariety of BL obtained by adding the cancellative property ¬¬x → (x → x ⋆ y) → (y ⋆ ¬¬y) ≈ 1 ; and the variety G of G¨del or Dummett algebras, obtained from BL by adding idempotency of o fusion x⋆x ≈ x. The main sources of information concerning these varieties and related ones, and the logics associated with them, are [12, 25, 40, 44, 45, 46, 53]. Following modern algebraic logic literature (see for instance [17, 38, 63]), in this paper we identify a logic L with its consequence relation, which can be denoted as ⊢L or similar symbols1 . Since this is a relation ⊢L ⊆ P (F m) × F m, we can use the common relational notation and write Γ ⊢L ϕ instead of Γ , ϕ ∈ ⊢L ; this is to be interpreted as “ ϕ follows from Γ in the logic L ”. The interderivability relation associated with L is the binary relation between formulas ⊣⊢L deﬁned as follows: ϕ ⊣⊢L ψ ⇐⇒ ϕ ⊢L ψ and ψ ⊢L ϕ. This relation is always an equivalence relation, but need not be a congruence of the algebra of formulas. This depends on the replacement properties satisﬁed by L . We will deal with this issue in Section 4. Traditionally, the substructural logic associated in the literature with each subvariety K of RL is the logic ⊢K that preserves truth with respect to the class K (where truth is represented by the constant 1). This logic has K as its algebraic counterpart; more precisely, ⊢K is a (ﬁnitely and regularly) algebraizable logic having K as its equivalent algebraic semantics in the sense of [8, 17], with deﬁning equation x ≈ 1 and equivalence formula x ↔ y := (x → y) ⋆ (y → x). From this it follows that ⊢K is the (ﬁnitary) logic determined by the two clauses ϕ0 , . . . , ϕn−1 ⊢K ψ ⇐⇒ K |= ϕ0 ≈ 1 & . . . & ϕn−1 ≈ 1 → ψ ≈ 1, ∅ ⊢K ψ ⇐⇒ K |= ψ ≈ 1, (13)

where the symbol |=, when written without any sub- or superscript, stands for ﬁrst-order (or quasi-equational) validity, and & and → are the symbols for conjunction and implication between ﬁrst-order formulas; the ﬁrst clause amounts to saying that ϕ0 , . . . , ϕn−1 ⊢K ψ ⇐⇒ ∀A ∈ K , ∀v ∈ Hom(F m, A) , if v(ϕi ) = 1 for all i < n, then v(ψ) = 1. (14)

A key property of ⊢K that will be used in the paper is the local deduction theorem (LDT), that is, the property that for all Γ ∪ {ϕ, ψ} ⊆ F m, Γ , ϕ ⊢K ψ ⇐⇒ ∃n < ω such that Γ ⊢K ϕn → ψ, (15)

where we have used the exponential to abbreviate iterated fusion; that is, we deﬁne x0 := 1 and xn+1 := xn ⋆ x for all n < ω . Following the discussion in the Introduction, we associate with each subvariety K of RL another logic. These logics will be our main object of study.
1 Our usage of the symbols ⊢ and |= , with diﬀerent sub- and super-scripts, to denote the consequence relation of a sentential logic is only dictated by practical, even visual reasons. In particular, we do not assign, as is often done in the literature, a “syntactical” meaning to ⊢ and a “semantical” meaning to |= . The only exception is when | is used as the validity = relation of ﬁrst-order logic, as in the right-hand sides of each of the equivalences in (13).

6

Deﬁnition 2.1. Let K be a subvariety of RL. The logic |=K , which we call the logic that preserves degrees of truth with respect to K , is deﬁned as follows, for all Γ ∪ {ψ} ⊆ F m: 1. For a ﬁnite, non-empty Γ = {ϕ0 , . . . , ϕn−1 } , ϕ0 , . . . , ϕn−1 |=K ψ ⇐⇒ ∀A ∈ K , ∀v ∈ Hom(F m, A) , ∀a ∈ A , if v(ϕi ) a for all i < n then v(ψ) a. 2. ∅ |=K ψ when for all A ∈ K , for all v ∈ Hom(F m, A), v(ψ) = 1 . 3. For an inﬁnite Γ ⊆ F m, Γ |=K ψ when there exist ϕ0 , . . . , ϕn−1 ∈ Γ such that ϕ0 , . . . , ϕn−1 |=K ψ It follows from clauses 3 and 1 that |=K really preserves degrees of truth with respect to K , that is, that it satisﬁes, for all Γ ∪ {ψ} ⊆ F m, Γ |=K ψ =⇒ ∀A ∈ K , ∀v ∈ Hom(F m, A) , ∀a ∈ A , if v(γ) a for all γ ∈ Γ then v(ψ) a. It is also easy, reasoning by cases, to see that Deﬁnition 2.1 actually yields a (ﬁnitary) logic, that is, a ﬁnitary consequence relation on the set of formulas. Lemma 2.2. For all {ϕ0 , . . . , ϕn−1 , ψ} ⊆ F m with n > 0 , ϕ0 , . . . , ϕn−1 |=K ψ ⇐⇒ ϕ0 ∧ · · · ∧ ϕn−1 |=K ψ ⇐⇒ K |= ϕ0 ∧ · · · ∧ ϕn−1 ψ ⇐⇒ |=K ϕ0 ∧ · · · ∧ ϕn−1 → ψ . Proof. The ﬁrst equivalence follows by applying to clause 1 of Deﬁnition 2.1 the fact that, in a lattice, v(ϕi ) a for all i < n if and only if v(ϕ0 )∧· · ·∧v(ϕn−1 ) a, if and only if v(ϕ0 ∧· · ·∧ϕn−1 ) a. The second equivalence is just a rewriting, taking again clause 1 into account. Finally, the third one follows from the fact that in a integral residuated lattice, a b is equivalent to a → b = 1 The ﬁrst equivalence in Lemma 2.2 is often paraphrased by saying that the logic |=K is conjunctive, as it expresses that the connective ∧ has the behaviour of a conjunction in the classical, extensional sense. Proposition 2.9 will give an algebraic version of this: the ﬁlters of this logic on an algebra A ∈ K will coincide with the lattice ﬁlters of A. Note that the equivalence between the ﬁrst and the last expressions in Lemma 2.2 can be read as a kind of restricted deduction theorem (called graded deduction theorem in [37, Deﬁnition 5.3]), where the premisses have to be transferred collectively, in a single step, to the right-hand side of the inference relation. Now, the second equivalence in Lemma 2.2 together with clause 2 in Deﬁnition 2.1 make it clear that the logic |=K depends only on the equations satisﬁed by the variety K . Thus, we can actually deﬁne it starting from any class K of residuated lattices, even from a single algebra, using the expression in Lemma 2.2 instead of clause 1 of Deﬁnition 2.1, since the logic we obtain is the same as that obtained for the variety generated by K ; this will be specially useful when working with examples. For the general theory, however, it is best to work 7

with varieties, hence unless we say otherwise, in the general results about an unspeciﬁed class K , we implicitly assume that K is an arbitrary subvariety of RL. As a particular case of Lemma 2.2 we have that, for all ϕ, ψ ∈ F m, ϕ |=K ψ ⇐⇒ K |= ϕ ψ. (16)

A direct consequence of this is the following interesting fact about the relation =||=K of interderivability with respect the consequence |=K : Corollary 2.3. For all ϕ, ψ ∈ F m , ϕ =||=K ψ ⇐⇒ K |= ϕ ≈ ψ . The logic |=K can be characterized in terms of matrices and generalized matrices. By a matrix we understand a pair A, F where A is an algebra and F is a subset of A, and by a generalized matrix (g-matrix for short) we understand a pair A, C where A is an algebra and C is a closed-set system of subsets of A (that is, a family of subsets of A closed under arbitrary intersections and containing A). The logic ⊢L deﬁned by the matrix A, F is obtained by putting, for all Γ ∪ {ϕ} ⊆ F m, Γ ⊢L ϕ ⇐⇒ ∀v ∈ Hom(F m, A) , if v(γ) ∈ F ∀γ ∈ Γ , then v(ϕ) ∈ F. (17)

A matrix A, F is a model of a logic L when the implication ⇒ in (17) is satisﬁed; then F is called a ﬁlter of L or L -ﬁlter. For an algebra A we denote by Fi⊢L (A) the family of all L -ﬁlters on A. The logic ⊢L deﬁned by the g-matrix A, C is obtained by putting Γ ⊢L ϕ ⇐⇒ ∀v ∈ Hom(F m, A) , ∀F ∈ C, if v(γ) ∈ F ∀γ ∈ Γ , then v(ϕ) ∈ F. (18)

A g-matrix A, C is a generalized model (g-model for short) of L when the implication ⇒ in (18) is satisﬁed. The logic determined by a class of matrices is deﬁned as the intersection of the logics deﬁned by all the matrices in the family; and similarly for g-matrices. Then: Proposition 2.4. |=K coincides with the logic deﬁned by the class of matrices A, F : A ∈ K and F is a lattice ﬁlter of A , and also with the logic deﬁned by the class of g-matrices A, Fi∧ (A) : A ∈ K , where Fi∧ (A) denotes the family of all the lattice ﬁlters of A. Proof. The class of matrices (19) is the union of the bundles of matrices corresponding to the g-matrices in the class (20), therefore the two classes deﬁne the same logic. Since K is a variety and the notion of a lattice ﬁlter is elementary deﬁnable, the class of matrices (19) is closed under ultraproducts, therefore such logic is ﬁnitary. Thus, we need only check that it coincides with 8 (20) (19)

|=K for ﬁnite sets of assumptions. This follows from the fact that in a lattice, if Fi∧ (a1 , . . . , an ) denotes the smallest lattice ﬁlter that contains a1 , . . . , an , then we have that b ∈ Fi∧ (a1 , . . . , an ) if and only if a1 ∧ · · · ∧ an b , and that Fi∧ (∅) = {1} since our lattices have a maximum 1 . We now study the relations between the logics |=K and ⊢K . Later on we will need the following easy result, where, according to the previously introduced notation, we denote by Fi|= (A) the set of |=K -ﬁlters on A:
K

Lemma 2.5. For any A ∈ K and every F ⊆ A, if F ∈ Fi|= (A), then 1 ∈ F .
K

Proof. Clause 2 in Deﬁnition 2.1 implies that the constant 1 is a theorem of the logic |=K , hence its interpretation in every algebra belongs to every ﬁlter of the logic. Comparing clause 2 of Deﬁnition 2.1 with (13) it is straightforward to see that: Lemma 2.6. For all ϕ ∈ F m, ∅ |=K ϕ if and only if ∅ ⊢K ϕ. Thus the two logics have the same theorems. This will be a key fact in ﬁnding a Hilbert style presentation of |=K . Now we investigate the relation between the consequence relations |=K and ⊢K for non-empty sets of assumptions. First, from Lemmas 2.2 and 2.6 it follows: Proposition 2.7. For all {ϕ0 , . . . , ϕn−1 } ∪ {ψ} ⊆ F m, {ϕ0 , . . . , ϕn−1 } |=K ψ ⇐⇒ ∅ ⊢K ϕ0 ∧ · · · ∧ ϕn−1 → ψ. Thus, |=K is determined by the theorems of ⊢K . Moreover, this equivalence provides a polynomial reduction of the ﬁnitary relation of consequence of |=K to the theoremhood of ⊢K ; thus, the complexity of ﬁnite theories of |=K is the same as that of the theorems of ⊢K ; for certain fuzzy logics this complexity is known, see [3]. It is also interesting to notice that the way in which this reduction is eﬀected coincides with the proposal put forward by W´jcicki [63, o Section 2.10] for a general way of associating a logic (a consequence operation) with a set of logical formulas satisfying certain minimal conditions (what he calls an “entailment system”). In addition we have: Proposition 2.8. The logic ⊢K is an extension of the logic |=K . Proof. By ﬁnitarity and Lemma 2.6, we only need to prove that for any ﬁnite non-empty {ϕ0 , . . . , ϕn−1 } ⊆ F m and any ψ ∈ F m, if ϕ0 , . . . , ϕn−1 |=K ψ then ϕ0 , . . . , ϕn−1 ⊢K ψ . This follows directly from clause 1 of Deﬁnition 2.1 and (13), given that 1 is the maximum of all algebras in K . Now we are going to ﬁnd the relations between the ﬁlters of the two logics. First of all, by Proposition 2.8 it readily follows that for an arbitrary algebra A, Fi⊢K (A) ⊆ Fi|= (A). (21)
K

9

If A ∈ K this relation can be made more precise, as we can characterize both families of logical ﬁlters as certain kinds of algebraic ﬁlters. Recall that a subset F of a residuated lattice is an implicative ﬁlter when 1 ∈ F and it is closed under Modus Ponens (MP), that is, if a ∈ F and a → b ∈ F then b ∈ F . All implicative ﬁlters are lattice ﬁlters. It is well-known that the ⊢K -ﬁlters in algebras of K , which are residuated lattices, coincide with the implicative ﬁlters. Proposition 2.9. If A ∈ K then the ﬁlters of the logic |=K on A coincide with the lattice ﬁlters of A. Proof. By Proposition 2.4 all lattice ﬁlters are ﬁlters of the logic. The converse also holds, that is, all ﬁlters of the logic will be lattice ﬁlters: The property (16) implies that all the ﬁlters of the logic will be order ﬁlters (increasing subsets); and Lemma 2.2 implies that they will be closed under conjunction. Lemma 2.10. Let A ∈ K , and let F ⊆ A be a non-empty order ﬁlter (or increasing subset). Then the following conditions are equivalent: 1. F is an implicative ﬁlter. 2. F is closed under ⋆ , that is, if a, b ∈ F then a ⋆ b ∈ F , for all a, b ∈ A. 3. F is a lattice ﬁlter such that for all a ∈ A, if a ∈ F then a2 = a ⋆ a ∈ F . Proof. (1 ⇒ 2 ) because a → (b → a ⋆ b)) = 1 . (2 ⇒ 1 ) since from a ⋆ b a ∧ b and a ⋆ (a → b) b , we have that F is a lattice ﬁlter closed under MP. (2 ⇒ 3 ) since from a ⋆ b a ∧ b we obtain that F is a lattice ﬁlter and obviously a ∈ F implies a2 ∈ F . (3 ⇒ 2 ) because (a ∧ b)2 a ⋆ b . Since both logics are deﬁned from the class K , they are characterized by their ﬁlters on the algebras in K . Therefore: Corollary 2.11. ⊢K is the extension of |=K obtained by adding to it any one of the following rules: (MP) ϕ , ϕ → ψ ⊢ ψ . (Adj⋆ ) ϕ , ψ ⊢ ϕ ⋆ ψ . (square-closing) ϕ ⊢ ϕ2 . In this statement, by “extension of a logic by adding a rule” we mean the weakest logic containing the given one and satisfying the stated rule. This expression is more clear in the context of Hilbert-style presentations of the logics. We ﬁnish the section by ﬁnding one for |=K . For each variety K of residuated lattices, we denote by Thm(K) the set of theorems of ⊢K , which by Lemma 2.6 is also the set of theorems of |=K . This set of formulas is semantically determined, because it corresponds to the equations of the form ϕ ≈ 1 true in K , and does not depend on any particular axiomatization of ⊢K . Actually, it is known that ⊢K can be axiomatized by taking all the formulas in Thm(K) as axioms and the rule of Modus Ponens. Formally, we take an inference rule to be any set of pairs Γ , ϕ where Γ is a ﬁnite set of formulas (if the set can be described by a single scheme Γ ). To ﬁnd an then it is commonly written as Γ ⊢ ϕ or in fraction form as ϕ axiomatization of the logic |=K we consider the following two rules of inference: 10

(Adj-∧) (MP-r)

{ϕ, ψ} , ϕ ∧ ψ : ϕ, ψ ∈ F m . {ϕ, ϕ → ψ} , ψ : ϕ, ψ ∈ F m and ϕ → ψ ∈ Thm(K) .

Notice that the rule (MP-r), a restricted form of Modus Ponens, can be applied only when the premise of the form ϕ → ψ belongs to Thm(K). Theorem 2.12 (Completeness). The logic |=K is axiomatized by taking all the formulas in Thm(K) as axioms, and the rules (Adj-∧) and (MP-r) as rules of inference. Proof. Let us ﬁrst see that each axiom and rule is satisﬁed by |=K : – If ϕ ∈ Thm(K), then by Lemma 2.6 ∅ |=K ϕ. – The rule (Adj-∧): Lemma 2.2 in particular implies that ϕ, ψ |=K ϕ ∧ ψ . – The rule (MP-r): If ϕ → ψ ∈ Thm(K) and v ∈ Hom(F m, A) for some A ∈ K , then v(ϕ → ψ) = v(ϕ) → v(ψ) = 1 , so v(ϕ) v(ψ) and then v(ϕ) ∧ v(ϕ → ψ) = v(ϕ) v(ψ). By Lemma 2.2 again, this means that {ϕ, ϕ → ψ} |=K ψ . Now, proceeding by induction on the length of the proof it is easy to see that, if there is a proof of ψ from a set of assumption ϕ0 , . . . , ϕn−1 in the axiomatic system, then ϕ0 , . . . , ϕn−1 |=K ψ . Conversely, assume now that ϕ0 , . . . , ϕn−1 |=K ψ ; by Proposition 2.7 this means that ∅ ⊢K (ϕ0 ∧ · · · ∧ ϕn−1 ) → ψ , so (ϕ0 ∧ · · · ∧ ϕn−1 ) → ψ ∈ Thm(K) is an axiom of the system. Therefore, n − 1 applications of the rule (Adj-∧) followed by one application of the rule (MP-r) yield a proof of ψ from {ϕ0 , . . . , ϕn−1 } in the axiomatic system. This ends the completeness proof. If, as it happens in most of the examples studied in the literature, one has an axiomatic presentation for ⊢K that uses a set of axioms AX(K) and only the ordinary rule of Modus Ponens, then the set AX(K) can replace the set Thm(K) in the presentation given in Theorem 2.12. This is so because each application of Modus Ponens in a proof of a theorem of ⊢K will in fact be an application of (MP-r), therefore the same proof will be a proof in |=K . The algebraizability of ⊢K implies that, from any equational presentation of the variety K , an axiomatic presentation of the logic ⊢K can be obtained, see [9, Theorem 8.0.9]. This presentation has Modus Ponens among its rules, but has other inference rules besides the axioms (basically, the rules expressing congruence of the equivalence formulas). To ﬁnd an axiomatic presentation of ⊢K using only Modus Ponens as rule, which would yield an axiomatic presentation of |=K , one can use the local deduction theorem (15) and this will turn all these rules into theorems, which can then be taken as axioms. When the set of theorems of ⊢K is decidable, both the set of axioms and the set of rules of our axiomatization of |=K will be decidable, and in this case the given axiomatic presentation could be called “in the Hilbert style” in full sense of the term. Clearly, this will happen when the equational theory of K is decidable. Notice that, even when the set of theorems of ⊢K is not decidable but recursively enumerable, using Craig’s technique [16] it is not hard to replace our proposed axioms and rules for |=K by other ones that are decidable. After Theorem 2.12, Corollary 2.11 can be read, more or less informally, as saying that |=K is obtained from ⊢K by weakening the rules of Modus Ponens 11

and Adjunction, namely, restricting the rule of Modus Ponens to (MP-r) and replacing Adjunction for ⋆ by Adjunction for ∧.

3

Algebras and models

As we already pointed out, the variety K is the equivalent algebraic semantics of the logic ⊢K . This means that K is the algebraic counterpart of ⊢K according to a well established general paradigm of the algebraization of a logic, namely the theory of algebraizable logics initiated by Blok and Pigozzi in [8] (see also [17]). As to the relation between K and the logic |=K , it goes beyond the completeness result contained implicitly in its deﬁnition, but its description needs a more general framework because, as we will show in Section 4, in general the logic |=K is not algebraizable. We are going to consider two general, abstract theories of the algebraization of a logic. Both deﬁne the algebraic counterpart of a logic starting from the notion of a reduced model, which is deﬁned in terms of the Leibniz congruence. If A, F is an arbitrary matrix, its Leibniz congruence ΩA F is the largest of all congruences of A that are compatible with F in the sense that they do not relate elements inside F with elements outside F ; that is, ΩA F = max θ ∈ CoA : if a, b ∈ θ and a ∈ F then b ∈ F . It can be shown that such a congruence always exists and can be characterized syntactically. A matrix is reduced when ΩA F is the identity; this means that the identity relation is the only congruence of the algebra that is compatible with F . Notice that these notions are purely algebraic ones, and are not inﬂuenced by the fact that the matrix is or is not a model of some logic. The ﬁrst abstract theory we consider is the general theory of matrices [63], which forms the oldest part of abstract algebraic logic. This theory takes as algebraic conterpart of a logic L the class Alg∗(L) of algebra reducts of the reduced models of L : Alg∗(L) = A : ∃F ⊆ A , A, F is a model of L and ΩA F = Id . If L is algebraizable, then Alg∗(L) coincides with its equivalent algebraic semantics. This is also the class considered by Rasiowa for the so-called implicative logics treated in [59]. A more general theory is introduced in [35], it is proposed to take generalized models as the tool to associate a class of algebras with a logic. If A, C is a g-matrix, then its Tarski congruence is the largest congruence of A that is compatible with all the members of C ; it can be seen equal to ∼ ΩA C =
F ∈C

ΩA F.

A g-matrix is reduced when its Tarski congruence is the identity, and then the class of L -algebras Alg(L) is deﬁned as the class of algebra reducts of the reduced g-models of L , that is, ∼ Alg(L) = A : ∃ C ⊆ P (A) , A, C is a g-model of L and ΩA C = Id .

12

It is easy to see that Alg(L) is the class of subdirect products of algebras in Alg∗(L), so in general Alg∗(L) ⊆ Alg(L). The empirical study of examples and the theoretical work developed in [35] and subsequent papers (see [29, 38]) supports the adoption of the class Alg(L) as a better deﬁnition of the algebraic counterpart of a logic L in the most general case. The two theories agree in a large class of logics, ﬁrst considered by Blok and Pigozzi in [7]: the class of protoalgebraic logics, which are those where the behaviour of matrix semantics and of the Leibniz operator is good enough to obtain a smooth transfer between logical and algebraic properties. In [35, Proposition 3.2] it is shown that for a protoalgebraic logic L , Alg∗(L) = Alg(L), but in general these two classes can be diﬀerent. Since, as we show in Section 4, most of the logics |=K are not protoalgebraic, we should identify the class Alg(|=K ) in order to determine the algebraic counterpart of |=K . To this end, notice that by Lemma 2.2, |=K is semilattice based with respect to K in the sense of [48, p. 76]. This enables us to draw a number of consequences. To begin with, for a semilattice based logic L , Proposition 3.1 of [48] contains a practical characterization of the class Alg(L): If L is an arbitrary semilattice based logic with respect to K then Alg(L) is the so-called intrinsic variety of L , that is, the class of algebras (variety) deﬁned by the equations ϕ ≈ ψ such that ϕ and ψ are interderivable with respect to L , that is, such that ϕ ⊣⊢L ψ . In our case, where L is |=K , Alg(|=K ) is determined by =||=K , and then Corollary 2.3 yields: Proposition 3.1. Alg(|=K ) = K . In the theory of [35], among the g-models of a logic a prominent role is played by the so-called full g-models, i.e., the g-models A, C of a logic L that are of the form C = {h−1 [F ] : F ∈ Fi⊢L (B)} for certain homomorphism h from A onto B . In Corollary 2.12 of [35] it is shown that Alg(L) is also the class of algebra reducts of the reduced full g-models of L ; in our case these models can be characterized in a very precise way: Proposition 3.2. Let A, C be an arbitrary g-matrix. Then A, C is a reduced full g-model of |=K if and only if A ∈ K and C = Fi∧ (A). Proof. If A, C is a reduced full g-model of |=K , in particular it is a reduced gmodel, and by the general deﬁnition of Alg(L) mentioned above, A ∈ Alg(|=K ), that is, A ∈ K by Proposition 3.1. Now we can apply Theorem 2.30 of [35], which implies that on each algebra there is a unique reduced full g-model of a logic. Since by deﬁnition the g-matrix A, Fi|= (A) is always a full g-model, K together with Proposition 2.9 this implies that C = Fi∧ (A). This also proves the converse. In turn, this yields a characterization of the class K : Corollary 3.3. Let A be any algebra. Then A ∈ K if and only if there is a family C of ﬁlters of the logic |=K such that the g-matrix A, C is reduced. Proposition 3.2 shows that we can always take the family of all lattice ﬁlters of the algebra A as the family C .

13

The general study of semilattice based logics in [48] does not determine Alg∗(L) in general; but here we can determine it by an ad-hoc argument: Proposition 3.4. Alg∗(|=K ) = K . Proof. Since Alg∗(|=K ) ⊆ Alg(|=K ) is valid in general, by Proposition 3.1 we have that Alg∗(|=K ) ⊆ K . To prove the converse inclusion, take any A ∈ K . Then by the algebraizability of ⊢K with deﬁning equation x ≈ 1 , the matrix A, {1} is a reduced model of ⊢K , and by Proposition 2.8 every model of ⊢K is also a model of |=K . Therefore A, {1} is a reduced model of |=K , and by the deﬁnition of Alg∗(L), this implies that A ∈ Alg∗(|=K ). Note that Propositions 3.1 and 3.4 show that K is the algebraic counterpart of |=K in a very strong sense, as the two general theories coincide in this case. The particular case of this result for K = MV , the variety of MV-algebras, is stated in Corollary 3.5 of [33]. Unfortunately, the proof given there is ﬂawed, but we have now proved it more in general. We end the section with a technical result which will be needed in the next section and which will allow us to obtain a characterization of the reduced models of |=K , something that can not be obtained from the general theory: Proposition 3.5. For all A and all F ∈ Fi|= (A), there exists the set
K

F + = min{G ∈ Fi|= (A) : ΩA G = ΩA F }.
K

(22)

This set F + satisﬁes the following properties: 1. F + is a ⊢K -ﬁlter. 2. F + ⊆ F . 3. F + is the only ⊢K -ﬁlter having ΩA F as its Leibniz congruence. 4. F + = 1/ΩAF . Proof. From the general deﬁnitions it follows that if F ∈ Fi|= (A) then ΩA F ∈ K CoAlg∗(|= ) A, that is, ΩA F is a congruence of A such that the quotient K A/Ω F is in Alg∗(|= ). By Proposition 3.4, Alg∗(|= ) = K , thus Ω F ∈
A

CoK A. On the other hand, since the stronger logic ⊢K is algebraizable with equivalent algebraic semantics K , the mapping ΩA is an isomorphism between the lattices Fi⊢K (A) and CoK A (see [38, Theorem 3.13] for instance); thus, there exists a unique F + ∈ Fi⊢K (A) such that ΩA F + = ΩA F . Since the equation deﬁning the algebraizability of ⊢K is x ≈ 1 , F + = 1/ΩA F + = 1/ΩAF (which shows 4). We prove that F + ⊆ F : if a ∈ F + then a, 1 ∈ ΩA F , but by Lemma 2.5, we have that 1 ∈ F and by the compatibility of ΩA F with F , a ∈ F . This shows 2, and the points 1 and 3 are true by construction. By (21), F + ∈ Fi|= (A), therefore F + ∈ {G ∈ Fi|= : ΩA G = ΩA F } and we K K have to prove that it is its minimum: take any G ∈ {G ∈ Fi|= (A) : ΩA G = ΩA F } and consider the set G+ constructed in the same way as F + : We already know that G+ ⊆ G, that G+ ∈ Fi⊢K (A), and that ΩA G+ = ΩA G. Therefore, ΩA G+ = ΩA G = ΩA F = ΩA F + . By the mentioned isomorphism, this implies F + = G+ , so F + ⊆ G. 14
K

K

K

A

The ﬁlters with the property (22) were introduced and studied in depth in [36], where they are called Leibniz ﬁlters. There it is shown that they exist for every protoalgebraic logic, but their existence for non-protoalgebraic logics is unknown in general. This gives an independent interest to Proposition 3.5. Moreover, it is easy to use it to obtain the following characterization of the reduced models of |=K . Corollary 3.6. A matrix A, F is a reduced model of |=K if and only if A ∈ K and F is a lattice ﬁlter of A such that F + = {1} . Proof. If A, F is a reduced model of |=K , by Proposition 3.4 A ∈ K and by Proposition 2.9 F is a lattice ﬁlter of A. By algebraizability, {1} is the only ﬁlter of ⊢K on A having the identity as its Leibniz congruence. Hence F + = {1} . The converse is also obvious given that ΩA F = ΩA F + . There are several ways to rephrase the condition that F + = {1} . For instance, by part 3 of Proposition 3.5, F + = {1} is equivalent to saying that {1} is the only ﬁlter G of ⊢K whose Leibniz congruence ΩA G is compatible with F . Or, by part 4 of Proposition 3.5, this is to say that if a, 1 ∈ ΩA F then a = 1 . However, we do not have a working characterization of ΩA F when F ∈ Fi|= (A) for an arbitrary A; thus the characterization of the reduced K matrices in Corollary 3.6 is of little use in general. However, in the next section we will ﬁnd better ones in case the logic is protoalgebraic, and indeed some of them will be shown to be equivalent to the property of being so.

4

Classiﬁcation in the hierarchies of abstract algebraic logic

In this section we investigate the location of the logic |=K inside the two general hierarchies of logics considered in abstract algebraic logic: the Leibniz hierarchy and the Frege hierarchy; see [17, 30, 38] for more details on the hierarchies and on abstract algebraic logic in general. The Leibniz hierarchy is organized around properties of the Leibniz operator on the ﬁlters of the logics; we deal with it later. Let us begin with the Frege hierarchy, which is organized, so to speak, around the kind of replacement properties of the logic. The basic, largest class in this hierarchy is that of selfextensional logics, which are the logics L whose interderivability relation ⊣⊢L is a congruence of the algebra of formulas. This means that L satisﬁes the following weak form of the replacement property: For any α, β, ϕ(x, y) ∈ F m, if α ⊣⊢L β then ϕ(α, y) ⊣⊢L ϕ(β, y). (23)

We see that all our logics belong to this class: Proposition 4.1. For each variety K of residuated lattices, the consequence relation |=K is selfextensional. Proof. We have seen in Corollary 2.3 that ϕ =||=K ψ holds if and only if K |= ϕ ≈ ψ . This last relation is always a congruence relation.

15

The next class in the hierarchy is that of fully selfextensional logics, which are the logics whose full g-models inherit the property of replacement (23); for this it is enough to postulate that for each algebra A ∈ Alg(L), the interderivability relation of the “basic” full g-model on A, which is A , Fi⊢L A , is a congruence of A. Then: Corollary 4.2. For each variety K of residuated lattices, the consequence relation |=K is fully selfextensional. Proof. By Proposition 3.1, for each K we have that Alg(|=K ) = K and by Proposition 2.9, if A ∈ K the ﬁlters of |=K on A are the lattice ﬁlters of A. It is well-kown that in a lattice, if two elements generate the same ﬁlter then they are equal. Thus the interderivability relation associated with the gmatrix A, Fi|= (A) is the identity, which is trivially a congruence. Since by
K

Proposition 3.2 the g-matrices of this form are the reduced full g-models of |=K , this establishes that this logic is fully selfextensional. Fully selfextensional logics form a smaller class than that of selfextensional logics in the Frege hierarchy, and they have better properties. The other two classes in the Frege hierarchy are those of Fregean logics and of fully Fregean ones. They are deﬁned similarly to the preceding ones, but requiring the postulated replacement properties to hold relatively to every theory of the logic (and of the full g-models, respectively). Thus, a logic L is Fregean when for each theory T of L , the interderivability relation of L modulo T is a congruence of F m . This corresponds to the following strong form of the replacement property: For any theory T of L , any α, β, ϕ(x, y) ∈ F m, if T, α ⊢L β and T, β ⊢L α then T, ϕ(α, y) ⊢L ϕ(β, y). (24)

Fregean logics were introduced in [35, 56], and have been extensively studied in the context of protoalgebraic logics in [19, 20], see also [17]. Fully Fregean logics are those that inherit the Fregean character for all their full g-models, and form the smallest and best behaved class in the hierarchy. Next we see that among our logics only those corresponding to varieties of generalized Heyting algebras belong to this class, and that they coincide with those that are Fregean. Generalized Heyting algebras can be informally described as Heyting algebras possibily without minimum; relatively to the variety RL they are deﬁned by the equation x ⋆ y ≈ x ∧ y. (25) These algebras are called relatively pseudo-complemented lattices in [59], and Brouwerian algebras 2 in [40] and other works. Had we developed our theory in the restricted case of subvarieties of FLew , then “Heyting algebras” should replace “generalized Heyting algebras” everywhere in the paper. Proposition 4.3. Let K be a variety of residuated lattices. Then the following conditions are equivalent: 1. The logic |=K is fully Fregean.
2 Notice that the name “Brouwerian algebras” has also been used in the literature to denote the duals of Heyting algebras.

16

2. The logic |=K is Fregean. 3. K is a variety of generalized Heyting algebras. Proof. (1 ⇒ 2) is trivial. (2 ⇒ 3) Let us note that each variable x is interderivable with 1 modulo the theory generated by x, that is, {x, x} |=K 1 and {x , 1} |=K x. From the assumption that |=K is Fregean we infer that x ⋆ x and 1 ⋆ 1 are interderivable modulo the same theory. In particular, {x , 1 ⋆ 1} |=K x ⋆ x, that is, x |=K x ⋆ x. Since the converse inference always holds, we conclude that x ≈ x2 holds in K , which, as is well known, implies that all the members of K are generalized Heyting algebras. (3 ⇒ 1) If A ∈ K then by Proposition 2.9 Fi|= (A) = Fi∧ (A), and it is K well known that in a generalized Heyting algebra, for each lattice ﬁlter F , the relation a ≡ b ⇐⇒ Fi∧ (F, a) = Fi∧ (F, b) is a congruence. This tells us that |=K is fully Fregean. Summarizing, our class of logics is divided into two groups as far as the Frege hierarchy is concerned: Those generated by a class of generalized Heyting algebras are not properly substructural because they satisfy (25), and are fully Fregean; the rest are fully selfextensional but not Fregean. We are going to ﬁnd the same division later on in this section. Now we start the study of the classiﬁcation of our logics in the Leibniz hierarchy. This hierarchy is much richer and more complicated than the Fregean one, and most of its classes can be deﬁned or characterized in several ways, although the majority of them concern several properties of the Leibniz operator ; this is the mapping F −→ ΩA F restricted to the set of all L -ﬁlters on a ﬁxed algebra A. The largest class in the Leibniz hierarchy is that of protoalgebraic logics. They can be deﬁned in a number of equivalent ways. We ﬁrst consider them as the logics such that the monotonicity condition if G ⊆ F then ΩA G ⊆ ΩA F (M)

holds for every algebra A and every pair of ﬁlters F, G of the logic over A. One can also consider the following particular case of condition (M): if G ⊆ F and ΩA F = Id then ΩA G = Id (M’)

It is not diﬃcult to see that condition (M’) is strictly weaker than (M) and is not suﬃcient to guarantee protoalgebraicity; one example is the fragment of classical propositional logic with only ∧, ∨ and 1 , see [34], and the reason is that the ﬁlters of the reduced models of this logic have exactly one point. Next we prove, among other facts, that in our case this restriction is indeed suﬃcient. In the proof we use the well known fact that if F is a ⊢K -ﬁlter then ΩA F = { a, b ∈ A × A : a ↔ b ∈ F } . Theorem 4.4. Let K be a variety of residuated lattices. Then the following conditions are equivalent: 1. The logic |=K is protoalgebraic. 17

2. For all A and all F ∈ Fi|= (A), F + = max{G ∈ Fi⊢K (A) : G ⊆ F } .
K

3. A matrix A, F is a reduced model of |=K if and only if A ∈ K and F is a lattice ﬁlter of A such that {1} is the only implicative ﬁlter of A contained in F . 4. For every A ∈ K and every F, G ∈ Fi|= (A), if G ⊆ F and ΩA F = Id K then ΩA G = Id. Proof. (1 ⇒ 2 ) If G is a ⊢K -ﬁlter such that G ⊆ F , then it is also a |=K ﬁlter so, if |=K is protoalgebraic, ΩA G ⊆ ΩA F = ΩA F + . But G and F + are also ⊢K -ﬁlters, thus by the algebraizability of ⊢K , the mapping ΩA is an order isomorphism on the lattice of ⊢K -ﬁlters, therefore G ⊆ F + . (2 ⇒ 3 ) If A ∈ K then {1} is certainly the smallest implicative ﬁlter contained in a given lattice ﬁlter. The result then follows from Corollary 3.6, taking Propositions 3.4 and 2.9 into account. (3 ⇒ 4 ) If A, F is a reduced model of |=K then the characterization in 3 implies that A, G will also be a reduced model whenever G ⊆ F . (4 ⇒ 1 ) Let A be an arbitrary algebra and F, G ∈ Fi|= (A) with G ⊆ F . We K are going to prove that ΩA G ⊆ ΩA F . By Proposition 3.5 we can replace G with G+ , and therefore without loss of generality we can assume that G ∈ Fi⊢K (A). Let us denote by G ∨ F + the smallest ⊢K -ﬁlter including G ∪ F + . It is clear that F + ⊆ G ∪ F + ⊆ G ∨ F + . Next we prove that G ∨ F + ⊆ F . Since G and F + are ⊢K -ﬁlters and F is an |=K -ﬁlter, in order to prove that G ∨ F + ⊆ F it is enough by Lemma 2.10 to take a ∈ G and b ∈ F + and show that a ⋆ b ∈ F . Using that b a ↔ (a ⋆ b) it follows that a ↔ (a ⋆ b) ∈ F + . Therefore, + a, a ⋆ b ∈ ΩA F = ΩA F . Finally, from the previous fact together with that a ∈ G ⊆ F we get that a ⋆ b ∈ F . Thus, we know that F + ⊆ G∨F + ⊆ F . Now we deﬁne A = A/ΩA F + , G = (G ∨ F + )/ΩA F + and F = F/ΩA F + . By Proposition 3.4 we know that A ∈ K . And since ΩA F = ΩA F + we know that ΩA F = Id. Using the assumption e it follows that ΩA G = Id. Thus, ΩA F + = ΩA (G ∨ F + ). Using that ΩA e is an isomorphism between Fi⊢K (A) and CoK A (because ⊢K is algebraizable) we obtain that F + = G ∨ F + , i.e., G ⊆ F + . Using again the isomorphism we get that ΩA G ⊆ ΩA F + . Hence, since ΩA F = ΩA F + it follows that ΩA G ⊆ ΩA F . Notice that the statement in part 2 of Theorem 4.4 contains two diﬀerent facts: it says that for a given ﬁlter F of |=K there exists the largest ﬁlter of ⊢K contained in it, and it says that this largest ﬁlter coincides with F + . It is interesting to observe that in general this maximum need not exist, as shown in Example 1 in Appendix B. But notice that a weaker property always holds: by a typical application of Zorn’s Lemma, if G is a ﬁlter of ⊢K and G ⊆ F for a ﬁlter F of |=K , then G can be extended to a ﬁlter of ⊢K that is maximal among those contained in F . Even more, the mentioned maximum may exist in non-protoalgebraic logics without being equal to F + . One example where this happens is the class of MTL algebras. The maximum exists in each algebra in this class because if A ∈ MTL and F is a lattice ﬁlter of A, then the set {a ∈ A : an ∈ F for every n < ω} is an implicative ﬁlter (because a2n ∧ b2n = (a ∧ b)2n = (a ∧ b)n ⋆ (a ∧ b)n an ⋆ bn = (a ⋆ b)n ) and it is indeed 18

the maximum implicative ﬁlter inside F . On the other hand, as it will be shown later on, the logic |=MTL is not protoalgebraic (see item 1 after Theorem 4.9). Therefore, Theorem 4.4 implies that there must exist a MTL algebra (e.g., Example 2 in Appendix B) with a ﬁlter F of |=MTL where the largest ﬁlter of ⊢MTL inside F exists without being equal to F + . Let MV denote the class of MV algebras, which are the algebraic counterpart of Lukasiewicz’s inﬁnite-valued logic. In [33, Theorem 3.11] it was shown that |=MV is non-protoalgebraic. In Example 2 in Appendix B a much simpler proof is given, by considering Chang’s algebra. Another interesting algebra where (M) fails is the product algebra given in Example 3 of Appendix B; this proves that |=Π is non-protoalgebraic, where Π is the class of product algebras. It is obvious that non-protoalgebraic logics must always yield instances of algebras and ﬁlters where (M) fails. However, this seems not the best strategy to prove non-protoalgebraicity. The diﬃculty is that there are varieties (e. g., MV and Π) where the Leibniz operator is monotonic over lattice ﬁlters in a generator of the variety (e. g., when the generator is a simple algebra) while there are other algebras in the variety where the monotonicity fails. Hence, providing an equational characterization of protoalgebraicity has the advantage over the previous one that it is enough to check it in the algebras generating the variety. The proof is based on another characterization of protoalgebraicity of |=K : the existence of a set of formulas ∆(x, y) in two variables such that ∅ |=K ∆(x, x) and x , ∆(x, y) |=K y (P)

Since |=K is ﬁnitary and conjunctive (2.2), the set ∆(x, y) can actually be reduced to just one formula δ(x, y). We are going to see that we can always take (x → y)n ⋆ (y → x)n , for some n < ω , as the formula δ(x, y). Notice that in general there is no uniqueness, up to equivalence in |=K , of the formula δ(x, y) satisfying (P); for instance, for classical propositional logic we can consider either the formula x → y or the formula x ↔ y , which are not equivalent in this logic. Consider, for any natural number n, the variety Protn ⊆ RL of the residuated lattices that satisfy the following equation: x ∧ (x → y)n ⋆ (y → x)n y (Protn )

Note that, by commutativity and associativity of ⋆ , this is actually the same as x ∧ (x ↔ y)n y . This variety can be alternatively deﬁned by other equations with logical signiﬁcance: Theorem 4.5. Let n 1 . Any of the following equations can replace (Prot n ) in the deﬁnition of the variety Protn relatively to the variety RL: x ∧ yn ≈ x ⋆ yn x ∧ (x → y)
n n

(SCn ) (MPn )
n

y y

x ∧ (x → y) ∧ (y → x)

(SMPn )

Proof. Let us denote provisionally3 by SCn , MPn , SMPn the varieties deﬁned by the respective equations. It is straightforward that SCn ⊆ MPn ⊆ SMPn ⊆
3 The names have been chosen so as to follow the associations SC: “Strong Contraction”, MP: “Modus Ponens” and SMP: “Symmetric Modus Ponens”.

19

Protn , so we have only to show that Protn ⊆ SCn in order to establish the statement. First we show that if A ∈ Protn then A |= xn ≈ xn+1 . (26)

If a ∈ A, by residuation a an →an+1 = an ↔an+1 . Hence, an (an ↔an+1 )n , i.e., an = an ∧ (an ↔an+1 )n . Using (Protn ) this implies that an an+1 . Thus, an = an+1 , which shows (26). Now, in order to prove that Protn ⊆ SCn , let A ∈ Protn and let a, b ∈ A. It is enough to prove that a ∧ bn a ⋆ bn , but by (26) it is enough to check n·n n that a ∧ b a ⋆ b . By residuation bn a → (a ⋆ bn ) = a ↔ (a ⋆ bn ). Hence, n·n a∧b a ∧ (a ↔ (a ⋆ bn ))n . Using (Protn ) this implies that a ∧ bn·n a ⋆ bn . This completes the proof that SCn = MPn = SMPn = Protn . The simplest and more workable among the four equivalent equations deﬁning the class Protn seems to be condition (SC n ), as it uses only the operations ∧ and ⋆ . Recall that the operation ⋆ is used to deﬁned the exponential notation, so that the other conditions use the three operations ∧ , ⋆ and →. The signiﬁcance of the family of classes Protn , as well as the justiﬁcation for its name, lies in the following important result: Theorem 4.6. Let K be a variety of residuated lattices. Then the following conditions are equivalent: 1. The logic |=K is protoalgebraic. 2. There is an n < ω such that K |= x ∧ (x → y)n ⋆ (y → x)n such that K ⊆ Protn . y , that is,

Proof. (2 ⇒ 1 ) If we take δ(x, y) := (x → y)n ⋆ (y → x)n then the ﬁrst condition in (P) holds trivially, and the second one is equivalent to the assumption. (1 ⇒ 2 ) Consider the algebra of formulas F m and the set θ := ϕ, ψ ∈ F m × F m : (x → y) ⋆ (y → x) ⊢K (ϕ → ψ) ⋆ (ψ → ϕ) .

It is well known that θ is a congruence of F m (it is actually the Leibniz congruence of the ⊢K -theory generated by (x → y) ⋆ (y → x)), and obviously x, y ∈ θ (indeed, it is the smallest one with this property). By the Local Deduction Theorem (15) for ⊢K it is easy to see that θ is compatible with the theory T of |=K generated by the set (x → y)n ⋆ (y → x)n : n < ω . Hence, θ ⊆ ΩF m T . Let T ′ be the theory of |=K generated by T ∪ {x} . By the monotonicity given by the protoalgebraicity assumption, θ ⊆ ΩF m T ′ , i.e., θ is compatible with T ′ . Since x, y ∈ θ and x ∈ T ′ , we conclude that y ∈ T ′ , that is, {x} ∪ (x → y)n ⋆ (y → x)n : n < ω |=K y Since |=K is ﬁnitary, there is an n < ω such that ∅ |=K x ∧ (x → y)n ⋆ (y → x)n ) → y, which is equivalent to the statement in 2.

20

Conditions (26) also deﬁne an interesting family of subvarieties, as do other equations which will be of interest for our research. Let us formally introduce them. Consider the equations x ∨ (xn → y) ≈ 1 x ∧y ≈x ⋆y xn ≈ xn+1
n n n n

(EMn ) (IMCn ) (En )

The varieties of residuated lattices given by these equations will be denoted, respectively, by EMn , IMCn and En . The varieties EMn and En have been widely considered in the literature under the same names, see [40, pp. 96 and 463], and they correspond, respectively, to the variety generated by the simple ncontractive residuated lattices and to the variety of the n-contractive residuated lattices. As for IMCn , the name relates to the property called “Idempotent Meet Contraction” (cf. Lemma 4.7). It is straightforward to check that for every K ∈ {EM, Prot, IMC, E} , if 1 n m then Kn ⊆ Km . Indeed, using the MV chain with n + 2 points we get that if 1 n < m then Kn Km . Moreover, the cases n = 0 and n = 1 yield well-known varieties: For n = 0 all the previously deﬁned varieties coincide with the trivial variety, except in the cases of SC and IMC, where SC0 = RL = IMC0 . For n = 1 it is not diﬃcult to show that EM1 is the class of generalized Boolean algebras while Prot1 = IMC1 = E1 is the class of generalized Heyting algebras. In case we add the condition that 0 is the minimum then we obtain the usual classes of Boolean and Heyting algebras, respectively (and FL ew -algebras instead of RL). It is well known that in every residuated lattice the set of idempotent elements is closed under join, and that in general this is not the case for meet, as Example 1 in Appendix B shows. However, it is a simple exercise to show: Lemma 4.7. Let n 1 . If A ∈ En , then the following conditions are equivalent: 1. A |= xn ∧ y n ≈ xn ⋆ y n . 2. A |= xn ∧ y n ≈ (x ∧ y)n . 3. The set of idempotent elements of A is closed under meet. It is not diﬃcult to realize (see Lemma 4.8) that we can replace the equation (IMCn ) by the equation (EMn ) plus any of the properties in the previous lemma. It is obvious that in all MTL algebras idempotent elements are closed under meet, but notice that the class of residuated lattices where idempotent elements are closed under meet is strictly bigger than MTL, as witnessed for instance by Example 4 in Appendix B. In the proof of Theorem 4.5 we have shown that Protn ⊆ En . However we can do better: Lemma 4.8. Let n 1 . Then, EMn ⊆ Protn ⊆ IMCn ⊆ En .

Proof. Let us start with EMn ⊆ Protn . It is well known that EMn is the variety generated by simple n-contractive algebras (see [40, Chapter 11]). Now suppose that A |= (EMn ) and A is a simple n-contractive residuated latice. Then, for

21

every pair of elements a, b ∈ A it holds that either b = 1 or bn = 0 . Thus, in both cases, a ∧ bn = a ⋆ bn . Therefore, A |= (SC n ) . After Theorem 4.5, this establishes that EMn ⊆ Protn . The other two inclusions are straightforward. In the next result we establish, among several things, that the inclusions are proper. We notice that in the literature there are at least two diﬀerent ways to consider an ordinal sum of a family of residuated lattices: one way [50, 45] identiﬁes the maximum 1 of one algebra with the minimum of the next algebra (this applies only to bounded algebras and when the family is ordered, usually well-ordered), and the other way [2] identiﬁes the maximum 1 of all the algebras in the family. In this paper we always use the term “ordinal sum” in this last sense, which indeed is the standard approach of ordinal sums in the case of hoops and semihoops. Theorem 4.9. Let n 2 . Then:

1. The equations (Protn ), (IMCn ) and (En ), and their equivalents, are preserved under the operation of ordinal sums, while (EMn ) is not. 2. EMn Protn IMCn En . MTL ∩ IMCn = MTL ∩ En . BL ∩ Protn = BL ∩ En . 3. MTL ∩ EMn MTL ∩ Protn

4. MV ∩ EMn = BL ∩ EMn

5. If A is an MTL chain, then A ∈ Protn if and only if A is an ordinal sum of simple n-contractive MTL chains. Proof. 1. The negative part follows from the fact that the ordinal sum of the Lukasiewicz chain of n + 1 -values with itself does not satisfy (EMn ). For the positive part (which also works for n 0 ) we only need to take care about the case where the two elements involved in the equations are in diﬀerent components, and this can be straightforwardly checked by the reader. 2. The fact that EMn Protn is witnessed by the ordinal sum of the Lukasiewicz chain of n + 1 -values with itself; indeed, it shows that BL ∩ EMn BL ∩ Protn , and hence a fortiori that BL ∩ Protn EMn . The strict inclusion Protn IMCn is witnessed by Example 5 in Appendix B; actually, it shows that MTL∩Protn MTL ∩ IMCn . Finally, IMCn En is witnessed by Example 1 in Appendix B. 3. The same counterexamples that were given in part 2 work here. And the only new inclusion is that MTL ∩ En ⊆ IMCn . Let A ∈ MTL ∩ En . We want to prove that A |= xn ∧ y n ≈ xn ⋆ y n . Since we are considering MTL algebras we can suppose that A is a chain. Let a, b ∈ A. Then, an ∧ bn = (a ∧ b)n = (a ∧ b)n ⋆ (a ∧ b)n an ⋆ bn an ∧ bn . Therefore, all these inequalities are equalities. 4. The ﬁrst equality follows from [40, Theorem 11.19], [14, Theorem 1.7] and [15, Proposition 3.1]. For the inequality, the same counterexamples that were used in part 2 work here again. Finally, we have to show that BL ∩ En ⊆ Protn . We remind the reader that BL |= x ∧ y ≈ y ⋆ (y → x). Take any A ∈ BL ∩ En and any a, b ∈ A. Then a ∧ bn = bn ⋆ (bn → a) = bn ⋆ bn ⋆ (bn → a) bn ⋆ a a ∧ bn . Therefore, a ∧ bn = a ⋆ bn and so A |= (SC n ) , that is, A ∈ Protn . 5. By 1 it is trivial that if A is an ordinal sum of simple n-contractive MTL chains then A |= (Protn ). Let us assume now that A |= (Protn ). Then we know that A |= (En ). Hence, two elements a, b ∈ A are in the same

22

Archimedean component iﬀ an = bn . It is obvious that every Archimedean component is a simple n-contractive MTL chain. We only need to check that A is the ordinal sum of its Archimedean components. In other words, we have to check that if a, b are two elements in diﬀerent components then a ⋆ b = a ∧ b . Let us assume that a, b are in diﬀerent components and that a < b (remember that we are in a chain). Since they are in diﬀerent components it holds that n a < bn . Thus, a = a ∧ bn a ∧ a → (a ⋆ b) (a ⋆ b)n a ⋆ b a ∧ b a. Therefore, all these inequalities are equalities. We note that MTL chains coincide with FL ew chains, and in this setting the restriction to chains in part 5 of Theorem 4.9 is unavoidable; this necessity is witnessed for instance by Example 4 in Appendix B. As a consequence of Theorem 4.9 we have the following facts: 1. If K is a variety of residuated lattices such that |=K is protoalgebraic then there exists an n < ω such that all algebras of K are n-contractive (i.e., K ⊆ En ). In particular, it follows that if K is any of the varieties RL, MV, Π, BL, MTL or FLew then |=K is non-protoalgebraic. 2. If K is a variety of residuated lattices such that |=K is protoalgebraic then in all algebras of K the meet of idempotent elements is always an idempotent element. 3. If K ⊆ MTL, then the logic |=K is protoalgebraic if and only if there exists a natural n such that all chains in K are ordinal sums of simple n-contractive MTL chains. We point out that there are ﬁnite MTL chains not deﬁning a protoalgebraic logic, for instance Example 5 in Appendix B. 4. If K ⊆ BL , then the logic |=K is protoalgebraic if and only if there exists a natural n such that K ⊆ En . In particular any ﬁnite BL chain deﬁnes a protoalgebraic logic. 5. If K is the variety generated by a family of continuous t-norms (over the real unit interval), then K deﬁnes a protoalgebraic logic if and only if K is the variety of G¨del algebras. This is a consequence of the fact that the o standard G¨del t-norm is the only continuous t-norm that is n-contractive o for some n 2 ; and indeed it is n-contractive for every n ∈ ω . In fact, the logic preserving the degrees of truth over G¨del algebras is not only o protoalgebraic but algebraizable, as we show below. 6. The equation (Protn ) (and its equivalents) gives a characterization of ordinal sums of simple n-contractive MTL chains that is alternative (possibly simpler) than the one stated in [47, Prop. 4.24]. In this paper these ordinal sums were characterized using (both) equations xn ≈ xn+1 and (y n → x) ∨ x → (x ⋆ y) ≈ 1 . Now we investigate when the logics preserving degrees of truth are equivalential. By deﬁnition |=K is equivalential when there is a set of formulas ∆(x, y) in two variables satisfying the condition (P) and the condition ∆(x, y) ∪ ∆(z, w) |=K ∆(x ◦ z, y ◦ w) where ◦ ∈ {⋆, ∧, ∨, →}. (E)

The formulas in the set ∆(x, y) are called equivalence formulas. By deﬁnition, every equivalential logic is protoalgebraic, but notice that for an equivalen-

23

tial logic, it is not true that any set ∆(x, y) satisfying (P), and hence witnessing protoalgebraicity, also satisﬁes (E). Moreover, in equivalential logics the set ∆(x, y) involved in the deﬁnition is unique up to interderivability in the logic, something not true for protoalgebraic logics. A logic is ﬁnitely equivalential when it is equivalential and has a ﬁnite set of equivalence formulas. In our case, since |=K is ﬁnitary and conjunctive, when |=K is ﬁnitely equivalential we can assume that ∆(x, y) reduces to just one formula δ(x, y). Theorem 4.10. Let K be a variety of residuated lattices and let n the following conditions are equivalent: 1. K ⊆ Protn . 2. For every algebra A and every F ∈ Fi|= (A) , F + = {a ∈ A : an ∈ F } .
K

1 . Then

3. For every algebra A and every F ∈ Fi|= (A) , ΩA F = (a ↔ b) ∈ F .
n
K

a, b ∈ A × A : as set of

4. The logic |=K is ﬁnitely equivalential, with ∆(x, y) := (x ↔ y)n equivalence formulas.

Proof. (1 ⇒ 2 ) Assume that K ⊆ Protn and that F ∈ Fi|= (A), and let G be K {a ∈ A : an ∈ F } . Since Protn ⊆ IMCn it is clear that G is closed under ⋆ . Thus, G is a ⊢K -ﬁlter of A. Indeed, G is the largest ⊢K -ﬁlter inside F . We obtain that F + = G by Theorems 4.4 and 4.6. (2 ⇒ 3 ) is a consequence of the algebraizability of ⊢K . (3 ⇒ 4 ) is a general fact in abstract algebraic logic, related to another of the characterizations of equivalential logics: the deﬁnability of the Leibniz congruence in the ﬁlters of the logic. (4 ⇒ 1 ) follows from the facts that in general, in an equivalential logic every set ∆(x, y) of equivalence formulas also satisﬁes (P), and that for the logic |=K and the set ∆(x, y) := (x ↔ y)n the second property in P amounts to the condition (Prot n ). If we take the fact that Protn ⊆ En into account, then Theorem 4.10 yields: Corollary 4.11. Let K be a variety of residuated lattices. Then the following conditions are equivalent: 1. The logic |=K is protoalgebraic. 2. The logic |=K is ﬁnitely equivalential. 3. For every algebra A and F ∈ Fi|= (A) it holds that F + = {a ∈ A : an ∈ K F for every n < ω} . 4. For every algebra A and F ∈ Fi|= (A) it holds that ΩA F = { a, b ∈ K A × A : (a ↔ b)n ∈ F for every n < ω} . 5. The logic |=K is equivalential. Finally, we analyse the issue of the algebraizability of the logics preserving degres of truth. The following fact is interesting to notice: We already know that all logics |=K preserving degrees of truth are selfextensional, and that all logics ⊢K preserving truth are algebraizable. One reading of the next result is 24

that these properties so-to-speak separate the two groups, in the sense that a logic in one group cannot have the characteristic property of the other group unless it actually belongs to it (because the two logics concide), and that this happens if and only if the class K is a variety of generalized Heyting algebras. Theorem 4.12. Let K be a variety of residuated lattices. Then the following conditions are equivalent: 1. The logic |=K is algebraizable. 2. |=K = ⊢K . 3. The logic ⊢K is selfextensional. 4. K is a variety of generalized Heyting algebras (i.e., K ⊆ Prot1 ). Proof. (1 ⇒2) Assume |=K is algebraizable and let A ∈ K ; we are going to prove that Fi|= (A) = Fi⊢K (A). By (21), in general Fi|= (A) ⊇ Fi⊢K (A). Now take any F ∈ Fi|= (A). In Proposition 3.5 we deﬁned F + as min{G ∈ K Fi|= (A) : ΩA G = ΩA F } . Since the Leibniz operator is injective over the K ﬁlters of an algebraizable logic on an arbitrary algebra, in particular it will be injective over Fi|= (A) and hence F + = F . By Proposition 3.5.1 we conclude
K K K

that F ∈ Fi⊢K (A). Since Alg(|=K ) = Alg(⊢K ) = K , the equality Fi|= (A) =
K

Fi⊢K (A) in all A ∈ K implies that |=K = ⊢K . (2 ⇒3) because |=K is selfextensional by Proposition 4.1. (3 ⇒4) In a residuated lattice a ⋆ b = 1 if and only if a ∧ b = 1 . Therefore, x ⋆ y ⊣⊢K x ∧ y for all K . If we assume that ⊢K is selfextensional, this means that K |= x ⋆ y ≈ x ∧ y , and this amounts to saying that K is a variety of generalized Heyting algebras. (4 ⇒2) It is well known that if K is a variety of generalized Heyting algebras then ⊢K satisﬁes the deduction theorem. Applying it to Proposition 2.7 we obtain that ⊢K and |=K coincide on ﬁnite, non-empty sets of assumptions. Since both logics are ﬁnitary and by Lemma 2.6 they have the same theorems, they are equal. (2 ⇒1) because ⊢K is always algebraizable. The reader may have noticed that the only property of algebraizable logics used in the proof of the step 1⇒2 is the injectivity of the Leibniz operator. Thus, this property alone might be listed among the equivalent properties in Theorem 4.12. Moreover, that |=K belongs to any class of logics containing the algebraizable ones and where the Leibniz operator is injective will also be equivalent to any of these properties. The most notable of these, yet not wellknown, are the class of weakly algebraizable logics [18, 35] and the class of truthequational logics [58]; they are deﬁned, respectively, by the property that the Leibniz operator is both monotone and injective, and by the property that it is completely order-reﬂecting, a condition which implies injectivity but not monotonicity. It has been proved that algebraizable logics are weakly algebraizable, and that these are truth-equational. Recall that, by Proposition 4.3, two other properties are also equivalent to those in Theorem 4.12: that the logic |=K is Fregean, and that it is fully Fregean. Since being Fregean implies being selfextensional, from the merging of 25

both results we infer that the algebraizable logic ⊢K is Fregean if and only if K is a variety of generalized Heyting algebras. This matches well with Theorem 3.1 in [62], where it is shown that an extension of the logic F L related to the Full Lambek’s calculus is Fregean if and only if it is an axiomatic extension of F Leci , which is precisely the logic corresponding to the variety of generalized Heyting algebras. It is interesting to notice that the authors of [62] propose a deﬁnition of a substructural logic as a non-Fregean extension of F L ; we do not inted to discuss this proposal, but notice that in such a context our results would characterize the logics |=K for K a variety of generalized Heyting algebras as non-substructural, or, as we say in the Introduction, as not properly substructural. The weakest among all logics falling under Theorem 4.12 is (deﬁnitionally equivalent to) Johansson’s minimal logic. If we add the condition that the constant 0 is an inconsistent formula (i.e., one that entails all other formulas; this corresponds to all algebras in K having 0 as a least element) then we ﬁnd one of the best known non-classical logics, namely intuitionistic logic. Thus this result yields several characterizations of intuitionistic logic: Among all logics preserving degrees of truth with respect to a variety of bounded residuated lattices, it is the weakest algebraizable one; and among all those preserving truth with respect to a variety of bounded residuated lattices, it is the weakest selfextensional one. One of the logics that fall under the scope of Theorem 4.12 is the logic corresponding to linear Heyting algebras, known in the literature as either Dummett’s logic [23] or as G¨del’s logic [45]. Thus in this case ⊢K and |=K will coincide. o This is a strengthening of Theorem 4.2.18 of [45] and of Proposition 13 of [5], which state a similar fact in the case where K consists of the single algebra on the real unit interval (and, indeed, in the case of [45], its |=K actually uses (1) but only with the rational points, while the model is still the whole real unit interval). For another family of logics falling under the scope of the previous results, consider the case where K is the variety generated by a ﬁnite subalgebra of the standard real unit interval [0,1]; this corresponds to some of the most popular many-valued logics, namely Lukasiewicz’s ﬁnitely-valued logics. These were analyzed in [42] by means of many-sided sequent calculi, but the associated sentential logics were also considered, and it was proved (with diﬀerent terminology and notation) that the corresponding logics preserving degrees of truth |=K are ﬁnitely equivalential, and non-algebraizable for n > 2 .

5

Tarski and Gentzen style characterizations

In this section we begin by giving (Theorem 5.1) what can be called a Tarski style characterization of the variety RL of residuated lattices. This term originate with W´jcicki, who in [63] calls Tarski style condition any property of a o closure operator where only one logical connective or operation appears. By relaxing somehow this deﬁnition, i. e., by allowing more than one operation to appear in each condition, and by appying it to closure operators on arbitrary algebras (W´jcicki works only on the set of formulas), we can start by giving a o characterization of residuated lattices in terms of Tarski style conditions (notice that actually only one condition is of the “relaxed” kind, namely condition T6 26

below corresponding to residuation). The Tarski style conditions will determine a sequent calculus whose reduced models are the operators of lattice ﬁlter generation in residuated lattices. From this, we obtain both a Tarski style and a Gentzen style characterization of the logic |=RL , which is the weakest case of those treated in a uniﬁed form up to now. As we have already noted, its associated substructural logic is the logic denoted as F Lei in [40]. Since all other logics correspond to subvarieties of RL, they are axiomatic extensions of F Lei and admit a similar treatment. At the end of the section we show how this can be done. Recall from Section 2 that a generalized matrix (g-matrix for short) is a pair A, C where A is an algebra and C is a closure system on its carrier A. With each closure system we associate a mapping C : P(A) → P(A), the closure operator deﬁned by X ⊆ A → C(X) = {T ∈ C : X ⊆ T } . Then C is the family of C -closed subsets of A, that is, for each T ⊆ A , T ∈ C if and only if C(T ) = T . If a, ai ∈ A, we write C(a) instead of C {a} , and C(a1 , . . . , an ) instead of C {a1 , . . . , an } . It is clear that the relation a ≡C b deﬁned by C(a) = C(b) is an equivalence relation on A. Theorem 5.1. A ∈ RL if and only if there exists a ﬁnitary closure operator C on A satisfying the following properties, for all a, b, c ∈ A: T0 (Reducedness) C(a) = C(b) implies a = b . T1 (Identity) a → a ∈ C(∅) and (Maximum) 1 ∈ C(∅). T2 (Order) if a → b ∈ C(∅) then b ∈ C(a). T3 (Conjunction) C(a ∧ b) = C(a, b). T4 (Disjunction) C(a ∨ b) = C(a) ∩ C(b). T6 (Residuation) c ∈ C(a ⋆ b) iﬀ b → c ∈ C(a). T7 (Premise permutation) C a → (b → c) ⊆ C b → (a → c) . Proof. The proof uses a number of technical lemmas that will be proven in Appendix A. If A ∈ RL and C is the operator of lattice ﬁlter generation, then it is well known (as in every lattice) that it is a ﬁnitary closure operator on A satisfying T2, T3 and T4. The other properties reﬂect some of the fundamental properties of residuated lattices. Conversely, if C is a ﬁnitary closure operator satisfying T0–T7, then by T0 the equivalence ≡C is the identity, thus the results of the lemmas in Appendix A on A/≡C apply directly to A. In particular, from item 6 in Lemma A.3 it follows that A ∈ RL, as was to be proven. As we will see, property T0 will be treated somehow apart from properties T1–T7: The technical lemmas in Appendix A will not require T0, thus being of a wider applicability. Some straightforward consequences of some properties among T1–T7, which follow just by using that C is a closure operator, are: 1. a ∈ C(b) if and only if C(a) ⊆ C(b). 2. The relation a ≡C b is an equivalence relation. 3. C(∅) = C(1) = ∅ . This follows from T1.

27

4. C(∅) =

a∈A C(a).

This is a consequence of 3.

5. Any ﬁnitely generated closed set is principal: C(a1 , . . . , an ) = C(a1 ∧· · ·∧an ) is a generalized form of of T3. 6. C a → (b → c) = C b → (a → c) . This follows from T7, by symmetry. It is worth highlighting here some of the results obtained in Appendix A. For instance, in Lemma A.3 we see: Corollary 5.2. If a closure operator C on an arbitrary algebra A satisﬁes properties T1–T7, then the equivalence relation ≡C is a congruence of A and the quotient A/≡C is a residuated lattice. Corollary 5.3. If A is a residuated lattice, then the only ﬁnitary closure operator C satisfying properties T0–T7 in Theorem 5.1 is the one corresponding to the closure system C = Fi∧ (A). Proof. It is well known that the closure operation of lattice ﬁlter generation in a residuated lattice satisﬁes the stated properties. Conversely, property T0 means that the relation ≡C is the identity, so that A can be identiﬁed with A/≡C ; then from Lemma A.4 it follows that if C is ﬁnitary and satisﬁes T1–T7, then C = Fi∧ (A). Next we introduce a Gentzen system for the variety RL. Here a sequent will be a pair Γ, ϕ where Γ is a ﬁnite, possibly empty set of formulas, and ϕ a formula; we will denote it by Γ £ ϕ in order to avoid any potential misunderstanding with other symbols that are sometimes used as sequent separator, such as ⊢ , → or ⇒. Deﬁnition 5.4. The Gentzen system GRL is the one deﬁned by the following axioms and rules (where ϕ, ψ, ξ range over arbitrary formulas): 1. All the structural axioms and rules, i.e., the initial axiom ϕ £ ϕ plus the rules of weakening and cut. 2. Logical axioms: ∅£ ϕ→ϕ ∅£1 ϕ,ψ £ ϕ ∧ ψ ϕ∧ψ £ ϕ ϕ∧ψ £ ψ ψ → (ϕ → ξ) £ ϕ → (ψ → ξ) 3. Logical rules: ∅ £ ϕ→ψ ϕ£ψ ϕ∨ψ £ξ ψ£ξ ϕ⋆ψ £ξ ϕ £ψ→ξ (Order) ϕ∨ψ £ ξ ϕ£ξ ϕ£ξ ψ£ξ (Disjunction 1) (Identity) (Maximum) (Conjunction 1) (Conjunction 2) (Conjunction 3) (Premise permutation)

(Disjunction 2)

ϕ∨ψ £ ξ ϕ£ψ→ξ ϕ⋆ψ £ ξ 28

(Disjunction 3)

(Residuation 1)

(Residuation 2)

Since the left-hand side of our sequents is a (ﬁnite) set of formulas, rather than a multiset or a sequence, it is not necessary to include the structural rules of contraction and exchange, as they are so-to-speak built-in in the formalism. Deﬁnition 5.5. A generalized matrix A, C with corresponding closure operator C is a model of a Gentzen system when it is a model of all its rules, in the following sense: Let Γ0 £ ϕ0 ... Γn−1 £ ϕn−1 (27)

Γn £ ϕn

be the general form of a Gentzen style rule. A, C is a model of the rule (27) when for any v ∈ Hom(F m, A), if v(ϕi ) ∈ C v[Γi ] for all i < n, then v(ϕn ) ∈ C v[Γn ] . Obviously, axioms (initial sequents) are treated as rules with no premises, in which case the above deﬁnition yields that A, C is a model of an axiom Γ £ ψ when v(ψ) ∈ C v[Γ ] for all v ∈ Hom(F m, A). Notice that any closure operator is a model of the structural rules. If L is a logic then we will say that L satisﬁes the rule (27) when F m, ⊢L is a model of the rule. The rules of our Gentzen system have been chosen (and labelled) so as to make the proof of the following result simply trivial: Theorem 5.6. Let A be an algebra, and C a closure operator on A. Then the associated g-matrix A, C is a model of GRL if and only if C satisﬁes the properties T1–T7 of Theorem 5.1. Proposition 5.7. If A is an algebra and C is a ﬁnitary closure operator on A, then the associated g-matrix A, C is a reduced model of GRL if and only if A ∈ RL and C = Fi∧ (A). Proof. If A ∈ RL and C = Fi∧ (A) then Corollary 5.3 plus Theorem 5.6 imply that A, C is a model of GRL , and moreover it is reduced by condition T0. Conversely, if A, C is a model of GRL then by Theorem 5.6 C satisﬁes properties T1–T7. Then by Corollary 5.2 ≡C is a congruence. Now the assumption of being reduced means that ≡C is the identity, thus C satisﬁes T0, and then Corollary 5.3 ﬁnishes the proof. Since the algebraic counterpart of a Gentzen system is deﬁned, as for deductive systems, as the class of algebra reducts of its reduced models, we have: Corollary 5.8. Alg(GRL ) = RL and hence also Alg(GRL ) = Alg(|=RL ). From the preceding results a very compact description of the relation between the Gentzen system GRL and the logic |=RL can be obtained. The notion of a Gentzen system being fully adequate for a sentential logic, introduced in [35, Deﬁnition 4.10], has a deep signiﬁcance in some recent works in abstract algebraic logic, see [37, 39]. When the logic has theorems (which is the case here), then it can be deﬁned by saying that the full g-models of the logic coincide with the models of the Genten system. It is important to stress that

29

this means that the Gentzen system characterizes not only all the rules satisﬁed by the logic, but also those inherited by the operator of ﬁlter generation in arbitrary algebras. Theorem 5.9. The Gentzen system GRL is fully adequate for |=RL . Proof. In Corollary 5.8 we have proved that GRL and |=RL have the same algebraic counterpart. Since in A ∈ RL, by Proposition 2.9, Fi∧ (A) = Fi|= (A) , RL Corollary 5.3 and Theorem 5.1 put together show that on residuated lattices the only reduced model of GRL corresponds to the closure system of all ﬁlters of |=RL . This is exactly the characterization obtained in Proposition 4.12 of [35] of the notion of a Gentzen system being fully adequate for a deductive system, in the case where the latter has theorems, which is the case here. Other consequences that follow immediately from Theorem 5.9 are: Corollary 5.10. 1. |=RL is the internal deductive system associated with GRL in the following sense: if {ϕ0 , . . . , ϕn } ⊆ F m, then ϕ0 , . . . , ϕn−1 |=RL ϕn ⇐⇒ ϕ0 , . . . , ϕn−1 £ ϕn is derivable in GRL . 2. |=RL is the weakest deductive system that satisﬁes all the axioms and rules of GRL . 3. |=RL is the weakest deductive system that satisﬁes properties T1–T7 of Theorem 5.1. 4. GRL is algebraizable with respect to RL with transformers ∅ £ ψ −→ ψ ≈ 1 ϕ0 , . . . , ϕn−1 £ ϕn −→ ϕ0 ∧ · · · ∧ ϕn−1 ∧ ϕn ≈ ϕ0 ∧ · · · ∧ ϕn−1 ϕ ≈ ψ −→ {ϕ £ ψ , ψ £ ϕ}. 5. ⊢RL is the external deductive system associated with GRL in the following sense: if {ϕ0 , . . . , ϕn } ⊆ F m, then ϕ0 , . . . , ϕn−1 ⊢RL ϕn if and only if the sequent ∅ £ ϕn is derivable in GRL from the sequents ∅ £ ϕ0 , . . . , ∅ £ ϕn−1 . The terms “internal” and “external” are taken from [4]. Part 2 is what can be called a Gentzen style characterization of |=RL , while part 3 is the (almost) Tarski style characterization of |=RL . Part 5 can be paraphrased as saying that ⊢RL is the Hilbert subrelation of the Gentzen system GRL in the sense of [57]; moreover, since both the logic ⊢RL and the Gentzen system GRL are algebraizable and the variety RL is their common equivalent algebraic semantics, it follows that ⊢RL and GRL are deductively equivalent, and that GRL is simply Hilbertizable, again using the terminology of [57]. It is interesting to notice the twofold relationship between the variety RL and the logical systems analysed in this paper. While by deﬁnition the variety RL gives raise to the two sentential logics ⊢RL and |=RL in a semantic way, it also deﬁnes the Gentzen system GRL , which in turn also happens to determine syntactically the two logics as shown above. 30

There is another Gentzen system having a further interest for ⊢RL , namely the substructural system originating in [54] and algebraically studied in [1], which is a variant of the one called F Lew in the literature; it is shown that this Gentzen system is also algebraizable, having FLew as its equivalent algebraic semantics, and is also deductively equivalent to ⊢FLew and to GFLew . By eliminating the axiom concerning the constant 0 we obtain its analogues for RL, with parallel properties. Finally, let K be a subvariety of RL. In some cases, an equational presentation of K relatively to RL is known. Besides the cases already mentioned in Section 2, other examples are all the varieties of BL-algebras generated by a ﬁnite number of continuous t-norms4 , which together with other varieties of BL-algebras have been axiomatized in [21, 26, 49]; all the varieties of nilpotent minimum algebras have been axiomatized in [43]. In all these cases, all the results found in this section for |=RL can be extended to |=K . It suﬃces to add the condition C(ϕ) = C(ψ) for each equation ϕ ≈ ψ of the said presentation to the conditions in Theorem 5.1, and we obtain a Tarski style characterization of the variety K . And by adding the two sequential axioms ϕ £ ψ and ψ £ ϕ to Deﬁnition 5.4 we obtain a Gentzen system GK for which all the remaining results hold, mutatis mutandis. Thus, we obtain a Tarski style and a Gentzen style characterizations of |=K . For instance, to treat the cases where 0 is the minimum of the algebra we should add the condition “C(0) = A” to Theorem 5.1, and the logical axiom “ 0 £ ϕ” to Deﬁnition 5.4. Let us mention that this is not the only possible way of carrying out this investigation, and for particular cases other ad hoc presentations can be found; this was for instance the case of Lukasiewicz’s inﬁnite-valued logic as treated in [33]. If no equational presentation of K over RL is known, one can still do the same for each equation ϕ ≈ ψ that holds in K and not in RL, but this will then yield an inﬁnite, and perhaps non-recursive, family of conditions and axioms.

A

Proof of some lemmas

In this appendix we give the proofs of the technical lemmas necessary for the proof of Theorem 5.1 and its corollaries. These lemmas do not need condition T0. The ﬁrst one concerns only the operations of implication and fusion. Lemma A.1. If C satisﬁes properties T1, T2, T6, T7 then for any a, b, c ∈ A: 1. if {a, a → b} ⊆ C(∅) then b ∈ C(∅), i.e., C(∅) is closed under Modus Ponens. 2. a ∈ C(b ⋆ a). 3. if c ∈ C(∅) then a → c ∈ C(∅). 4. if C(a) ⊆ C(b) then C(a ⋆ c) ⊆ C(b ⋆ c) and C(c → a) ⊆ C(c → b). 5. b ∈ C(a) iﬀ a → b ∈ C(∅). 6. C(a) = C(b) iﬀ {a → b, b → a} ⊆ C(∅). 7. C(a ⋆ b) = C(b ⋆ a).
4 That is, algebras whose universe is the real interval [0, 1] , the lattice operations are those corresponding to the natural order, ⋆ is given by a (continuous) t-norm, and → by its residual.

31

8. if C(a) ⊆ C(b) then C(b → c) ⊆ C(a → c). 9. a → (b → c) ∈ C(∅) iﬀ (a ⋆ b) → c ∈ C(∅). 10. C((a ⋆ b) → c) = C(a → (b → c)). 11. C(a ⋆ (b ⋆ c)) = C((a ⋆ b) ⋆ c). 12. C((a → a) → b) = C(b). Proof. 1. By T2 and the hypotheses, a → b ∈ C(∅) implies b ∈ C(a) ⊆ C(∅). 2. By T1 and T6, a → a ∈ C(∅) ⊆ C(b) implies a ∈ C(b ⋆ a). 3. If c ∈ C(∅) ⊆ C(c ⋆ a), then by T6 a → c ∈ C(c) = C(∅). 4. By T6, d ∈ C(a ⋆ c), and so c → d ∈ C(a) ⊆ C(b); hence d ∈ C(b ⋆ c). So C(a ⋆ c) ⊆ C(b ⋆ c). For the other inclusion, note that by T6 it holds that c → b ∈ C(c → b). Hence a ∈ C(b) ⊆ C((c → b) ⋆ c). Therefore, c → a ∈ C(c → b). 5. (⇐) is T2. (⇒) If a ∈ C(b) then C(a) ⊆ C(b), so by 4 C(b → a) ⊆ C(b → b) = C(∅). 6. It is a consequence of 5. 7. Since a ⋆ b ∈ C(a ⋆ b), by T6 and 5, a → (b → (a ⋆ b)) ∈ C(∅). Now by T7 b → (a → (a ⋆ b)) ∈ C(∅). Finally, by 5 and T6 again, a ⋆ b ∈ C(b ⋆ a). Symmetrically, b ⋆ a ∈ C(a ⋆ b) and hence C(a ⋆ b) = C(b ⋆ a). 8. The proof is similar to the one given in the second part of 4. By T6, 7, 4 and T6 again we have that a → c ∈ C(a → c). Thus, c ∈ C((a → c) ⋆ a) ⊆ C((a → c) ⋆ b), and hence b → c ∈ C(a → c), so C(b → c) ⊆ C(a → c). 9. By 5, T6 and 5 again, a → (b → c) ∈ C(∅) iﬀ b → c ∈ C(a) iﬀ c ∈ C(a ⋆ b) iﬀ (a ⋆ b) → c ∈ C(∅). 10. Note that C((a → (b → c)) → ((a ⋆ b) → c)) ∈ C(∅) C((a ⋆ b) → ((a → (b → c)) → c)) ∈ C(∅) C(a → (b → ((a → (b → c)) → c))) ∈ C(∅) C(a → ((a → (b → c)) → (b → c))) ∈ C(∅) C((a → (b → c)) → (a → (b → c))) ∈ C(∅) and that ((a ⋆ b) → c) → (a → (b → c)) ∈ C(∅) a → (((a ⋆ b) → c) → (b → c)) ∈ C(∅) ((a ⋆ b) → c) → (b → c) ∈ C(a) b → (((a ⋆ b) → c) → c) ∈ C(a) a → (b → (((a ⋆ b) → c) → c)) ∈ C(∅) (a ⋆ b) → (((a ⋆ b) → c) → c)) ∈ C(∅) ((a ⋆ b) → c) → ((a ⋆ b) → c)) ∈ C(∅) iﬀ iﬀ iﬀ iﬀ iﬀ iﬀ by T7 by 5 by T7 by 5 by 10 by T7 by T1. iﬀ iﬀ iﬀ iﬀ by T7 by 9 by T7 and 4 by T7 by T1,

Applying 6 to the two previously proven facts, we obtain that C(a → (b → c)) = C((a ⋆ b) → c). 32

11. Note that C(((a ⋆ b) ⋆ c) → (a ⋆ (b ⋆ c))) = C(a ⋆ b → (c → (a ⋆ (b ⋆ c)))) = C(a → (b → (c → (a ⋆ (b ⋆ c))))) = C(a → ((b ⋆ c) → (a ⋆ (b ⋆ c)))) = C((a ⋆ (b ⋆ c)) → (a ⋆ (b ⋆ c))) = C(∅) by 10 by 10 by 10 and 4 by 10 by T1.

so by T2 a ⋆ (b ⋆ c) ∈ C((a ⋆ b) ⋆ c)); to prove (a ⋆ b) ⋆ c) ∈ C((a ⋆ (b ⋆ c)) we proceed in a similar way. 12. By T1, T6, 7 and T6, we have b → b ∈ C(a → a), so b ∈ C((a → a) ⋆ b) = C(b ⋆ (a → a)), and then (a → a) → b ∈ C(b) by T6. The proof of b ∈ C(a → a) → b) is similar. Remark that property 5 establishes the converse of the implication in T2, hence the equivalence. Thus, the relation “ a → b ∈ C(∅)” is a quasi-order. This relation can also be expressed in terms of the lattice-like operations: Lemma A.2. If C satisﬁes T1–T7 then for all a, b ∈ A, a → b ∈ C(∅) iﬀ C(a) = C(a ∧ b) iﬀ C(b) = C(a ∨ b). Proof. By 5 and T3, a → b ∈ C(∅) iﬀ b ∈ C(a) iﬀ C(a) = C(a, b) = C(a ∧ b). For the second equivalence, note that by 5 and T4, a → b ∈ C(∅) iﬀ b ∈ C(a) iﬀ C(b) ⊆ C(a) iﬀ C(b) = C(a) ∩ C(b) = C(a ∨ b). Recall that the relation ≡C is always an equivalence relation. Now we prove that with our properties it is a congruence relation, and see what happens in the quotient: Lemma A.3. If C satisﬁes T1–T7 then: 1. a ≡C b if and only if a → b ∈ C(∅) and b → a ∈ C(∅). 2. ≡C has the substitution property relative to → and ⋆ . 3. For any a ∈ A , (a → a)/≡C = 1/≡C = C(∅). 4. The relation a/≡C b/≡C ⇐⇒ C(b) ⊆ C(a) ⇐⇒ a/≡C → b/≡C = 1/≡C is a partial order in A/≡C , and 1/≡C is its maximum, which is denoted equally by 1. 5. ≡C ∈ CoA (it is a congruence of the algebra A). 6. A/≡C is a residuated lattice. Proof. 1. This is another expression of property 6 in Lemma A.1. 2. This follows from properties 4, 7 and 8 in Lemma A.1. 3. This is a consequence of T1 and the (general) fact that all elements in C(∅) are equivalent. 4. The ﬁrst equivalence and that this relation is a partial order in A/≡C are also general facts of the theory of closure operators. The second equivalence follows from property 5 in Lemma A.1, given that by T1, C(∅) = C(1). That 1/≡C is the maximum of A/≡C follows from property 3 in Lemma A.1. 33

5. The substitution property relative to → and ⋆ has already been established, and it is well known that the substitution properties relative to ∧ and ∨ are a consequence of T3 and T4, respectively. 6. Properties T3 and T4 imply that A/≡C is a lattice, and we have just established (part 4) that 1 is its maximum. Property T6 says, modulo part 4, that ⋆ is residuated and → is its residual. Concerning ⋆ , properties 11 and 7 in Lemma A.1, modulo part 5, show that it is a commutative semigroup. Finally, to show that it is a monoid we have to show that 1 is the unit, and by part 5 it is enough to show that C(a ⋆ 1) = C(a): By properties 2 and 7 in Lemma A.1, C(a) ⊆ C(a ⋆ 1). On the other hand, by T1, (a ⋆ 1) → (a ⋆ 1) ∈ C(∅), so by parts 7 and 9 of Lemma A.1, 1 → (a → (a ⋆ 1)) ∈ C(∅), and this, after using property 5 of the same lemma twice together with the fact that C(1) = C(∅) by T1, gives a ⋆ 1 ∈ C(a), that is, C(a ⋆ 1) ⊆ C(a). Given T ⊆ A, we deﬁne T /≡C = {a/≡C : a ∈ T } . Then: Lemma A.4. If C satisﬁes T1–T7 then: 1. If T ∈ C then T = T /≡C . b/≡C } . 2. C(a)/≡C = {b/≡C : a/≡C

3. If moreover C is ﬁnitary, then the map T → T /≡C is an order isomorphism from the family of closed sets of C onto the family of lattice ﬁlters of A/≡C , both ordered by inclusion. Proof. 1. In general, if a ∈ T then a ∈ T /≡C because a ∈ a/≡C . Conversely, assume that T ∈ C , that is, T = C(T ). If a ∈ T /≡C , this means that a ∈ b/≡C for some b ∈ T , so C(b) ⊆ T and a ≡C b , that is, C(a) = C(b) and then a ∈ T . 2. This follows from property 4 in Lemma A.3. 3. If T ∈ C then from T3 it follows that T /≡C is a lattice ﬁlter. Moreover, by 1, T /≡C ⊆ T ′ /≡C if and only if T ⊆ T ′ . This also implies that the mapping is F . one-to-one. Now let F be a lattice ﬁlter of A/≡C and put TF = C Then, if a ∈ TF there exist a1 , . . . , an ∈ F such that a ∈ C(a1 , . . . , an ) = C(a1 ∧ · · · ∧ an ), so a/≡C (a1 ∧ · · · ∧ an )/≡C = a1 /≡C ∧ · · · ∧ an /≡C ∈ F , which implies that a ∈ F because F is a lattice ﬁlter. Thus TF = F . This shows that the map is onto and completes the proof.

B

Some examples

In this appendix we present ﬁve residuated lattices that have been used in the paper as counterexamples to several statements. The underlying lattice structures are indicated by the Hasse diagrams in Figure 1, while the remaining operations (i.e., fusion and implication) are introduced in each case.

34

(0, 0) (0, −1) (0, −2) (1, 0) 1 (1, −1) v (1, −2) (−1, 1) (−1, 0) (−1, −1)

1
2 3

a

b (0, 2) (0, 1) 0 (0, 0) (b) A2

u

(−2, 1) (−2, 0) (−2, −1)

1 3

0 (c) A3

0 (d) A5

(a) A1 and A4

Figure 1: Underlying lattices of the examples in Appendix B. Example 1 The residuated lattice A1 has a 6-element universe {0, u, a, b, v, 1} and the lattice structure depicted in Figure 1(a). The fusion and implication operations are given by the following tables: ⋆ 0 u a b v 1 0 0 0 0 0 0 0 u 0 0 0 0 0 u a 0 0 a 0 a a b 0 0 0 b b b v 0 0 a b v v 1 0 u a b v 1 → 0 0 1 u v a b b a v u 1 0 u 1 1 b a u u a b 1 1 1 1 1 b a 1 a b a b v 1 1 1 1 1 v 1 1 1 1 1 1 1

This algebra is used in the paper for two diﬀerent purposes. First, because the lattice ﬁlter generated by u (i.e., {u, a, b, v, 1} ) does not contain a maximum implicative ﬁlter (cf. Theorem 4.4). Second, because A1 witnesses that IMCn is strictly included into En (Theorem 4.9, part 2), since a and b are idempotent elements while a ∧ b is not (cf. Lemma 4.7). Example 2 This residuated lattice corresponds to the MV-algebra known as “Chang’s algebra” in the literature, see [11, pag. 481] for instance. The universe of the algebra A2 is (0, x) : x ∈ Z+ ∪ (1, x) : x ∈ Z− .

35

As an MV-algebra A2 is the one obtained through Mundici’s “Gamma” functor from the lattice-ordered abelian group Z ×ℓ Z, where ×ℓ is lexicographical product, taking (1, 0) as unit, see [12, Section 2.1]. Chang’s algebra gives us an example of an MV-algebra where the Leibniz operator is not monotone over lattice ﬁlters, i.e., condition (M) fails, thus showing that the logic |=MV is non-protoalgebraic. To see this, it is enough to consider the lattice ﬁlters F = (1, x) : x ∈ Z− and G = F ∪ (0, x) : x 1 . Since F is an implicative ﬁlter, we know that ΩA2 F is the congruence associated with F , and an easy examination shows that ΩA2 G is the congruence associated with the implicative / ﬁlter (1, 0) . Therefore, (0, 0) , (0, 1) ∈ ΩA2 F while (0, 0) , (0, 1) ∈ ΩA2 G. Thus, F ⊆ G but ΩA2 F ΩA2 G. Example 3 The universe of the algebra A3 is (0, x) : x ∈ Z− ∪ (y, x) : y ∈ Z− {0}, x ∈ Z ∪ 0 ,

and the implication → is deﬁned by   (1, 1)  (i, x) → (j, y) := (0, −x + y)   (1, min{0, −x + y})

where Z+ denotes the set of positive integers, including 0 , while Z− denotes the negative ones, also including 0 . These elements are ordered as shown in Figure 1(b). The fusion ⋆ is deﬁned by   (0, 0) if i = j = 0  (i, x) ⋆ (j, y) := (1, x + y) if i = j = 1   (0, max{0, x + y}) otherwise if i = 0 and j = 1 if i = 1 and j = 0 otherwise

and its lattice structure is given in Figure 1(c). Its fusion ⋆ is deﬁned by (i, x) ⋆ (j, y) := (i + j , x + y) and z ⋆ 0 = 0 ⋆ z = 0 while its implication → is given by (i, x) → 0 := 0

0 → (j, y) := (0, 0) (i, x) → (j, y) := 0, min{0, y − x} (j − i , y − x) if i j if j < i

This is a product algebra, namely the one associated in [13] with the negative cone of the linearly ordered abelian group Z×ℓ Z. The algebra A3 is an example of a product algebra where the Leibniz operator is not monotone over lattice ﬁlters. The reasoning is similar to that in Example 2, now using the implicative ﬁlter F = (0, x) : x ∈ Z− and the lattice ﬁlter G = F ∪ (−1, x) : x 0 . It is / not diﬃcult to check that (−1, 0) , (−1, 1) ∈ ΩA3 F while (−1, 0) , (−1, 1) ∈ ΩA3 G. 36

Example 4 The residuated lattice A4 has the same universe and lattice structure as that of Example 1, shown in Figure 1(a). The fusion and implication are given by the following tables: ⋆ 0 u a b v 1 0 0 0 0 0 0 0 u 0 u u u u u a 0 u a u a a b 0 u u u u b v 1 0 0 u u a a u b a v v 1 → 0 u a b v 1 0 1 0 0 0 0 0 u 1 1 b v b u a 1 1 1 v v a b 1 1 b 1 b b v 1 1 1 1 1 v 1 1 1 1 1 1 1

This algebra is an example of a residuated lattice (more precisely, a FL ew algebra) where the set of idempotent elements, here {0, u, a, 1} , is closed under meet, while it is not an MTL algebra; this is so because (a → b) ∨ (b → a) = 1 . Moreover, A4 ∈ Prot2 , but A4 is not an ordinal sum of simple n-contractive algebras; this can be seen by using that in simple algebras there are no non-trivial idempotent elements, analysing all possibilities. Example 5
1 2 The universe of A5 is the 4-element set 0 , 3 , 3 , 1 , with the lattice structure given by the natural linear ordering, as shown in Figure 1(d). The fusion and implication in A5 are the operations given by

⋆ 0
1 3 2 3

1

0 0 0 0 0

1 3

2 3

0 0 0
1 3

0 0
2 3 2 3

1 0
1 3 2 3

→ 0
1 3 2 3

0 1
2 3 1 3

1 3

2 3

1 1
1 3 1 3

1 1 1
2 3

1

1

0

1 1 1 1 1

This algebra is a subalgebra of the algebra given by the nilpotent minimum t-norm (see [25, 43]). It holds that A5 ∈ MTL ∩ IMC2 ⊆ MTL ∩ IMCn while 1 0. A5 ∈ Protn because 1 ∧ ( 1 → 0)n ⋆ (0 → 3 )n / 3 3

References
´ [1] Adillon, R., and Verdu, V. On a contraction-less intuitionistic propositional logic with conjunction and fusion. Studia Logica (Special issue on Abstract Algebraic Logic, Part I) 65 (2000), 11–30. ´ [2] Agliano, P., and Montagna, F. Varieties of BL-algebras. I. General properties. Journal of Pure and Applied Algebra 181 (2003), 105–129. ´ [3] Aguzzoli, S., Gerla, B., and Hanikova, Z. Complexity issues in Basic Logic. Soft Computing 9 (2005), 919–934. [4] Avron, A. The semantics and proof theory of linear logic. Theoretical Computer Science 57 (1988), 161–184. 37

[5] Baaz, M., Preining, N., and Zach, R. First-order G¨del logics. Annals o of Pure and Applied Logic 147 (2007), 23–47. [6] Baaz, M., and Zach, R. Compact propositional G¨del logic. In 28th o International Symposium on Multiple Valued Logic (Fukuoka, Japan, 1998), ieee Computer Society Press, pp. 108–113. [7] Blok, W., and Pigozzi, D. Protoalgebraic logics. Studia Logica 45 (1986), 337–369. [8] Blok, W., and Pigozzi, D. Algebraizable logics, vol. 396 of Mem. Amer. Math. Soc. A.M.S., Providence, January 1989. [9] Blok, W., and Raftery, J. Assertionally equivalent quasivarieties. International Journal of Algebra and Computation 18 (2008), 589–681. ` ˜ ´ [10] Bou, F., Garc´ ıa-Cerdana, A., and Verdu, V. There are no Tarski style axiomatizations for logics above FL ew that are not superintuitionistic. Manuscript, 2007. [11] Chang, C. C. Algebraic analysis of many-valued logics. Transactions of the Americal Mathematical Society 88 (1958), 467–490. [12] Cignoli, R., Mundici, D., and D’Ottaviano, I. Algebraic foundations of many-valued reasoning, vol. 7 of Trends in Logic - Studia Logica Library. Kluwer, Dordrecht, 2000. [13] Cignoli, R., and Torrens, A. An algebraic analysis of product logic. Multiple-Valued Logic 5 (2000), 45–65. [14] Cignoli, R., and Torrens, A. H´jek basic fuzzy logic and Lukasiewicz a inﬁnite-valued logic. Archive for Mathematical Logic 42 (2003), 361–370. [15] Cornish, W. H. Varieties generated by ﬁnite BCK-algebras. Bulletin of the Australian Mathematical Society 22 (1980), 411–430. [16] Craig, W. On axiomatizability within a system. The Journal of Symbolic Logic 18 (1953), 30–32. [17] Czelakowski, J. Protoalgebraic logics, vol. 10 of Trends in Logic - Studia Logica Library. Kluwer Academic Publishers, Dordrecht, 2001. [18] Czelakowski, J., and Jansana, R. Weakly algebraizable logics. The Journal of Symbolic Logic 65 (2000), 641–668. [19] Czelakowski, J., and Pigozzi, D. Fregean logics. Annals of Pure and Applied Logic 127 (2004), 17–76. [20] Czelakowski, J., and Pigozzi, D. Fregean logics with the multiterm deduction theorem and their algebraization. Studia Logica 78 (2004), 171– 212. [21] Di Nola, A., Esteva, F., Godo, L., and Montagna, F. Varieties of BL-algebras. Soft Computing 9 (2005), 875–888. [22] Doˇen, K., and Schroeder-Heister, P., Eds. Substructural Logics, s vol. 2 of Studies in Logic and Computation. Oxford Science Publications, Oxford, 1993. [23] Dummett, M. A propositional calculus with denumerable matrix. The Journal of Symbolic Logic 24 (1959), 97–106.

38

[24] Esteva, F., Gispert, J., Godo, L., and Noguera, C. Adding truthconstants to logics of continuous t-norms: axiomatization and completeness results. Fuzzy Sets and Systems 158 (2007), 597–618. [25] Esteva, F., and Godo, L. Monoidal t-norm based logic: towards a logic for left-continuous t-norms. Fuzzy Sets and Systems 124 (2001), 271–288. [26] Esteva, F., Godo, L., and Montagna, F. Equational characterization of the subvarieties of BL generated by t-norm algebras. Studia Logica 76 (2004), 161–200. [27] Esteva, F., Godo, L., and Noguera, C. On rational weak nilpotent minimum logics. Journal of Multiple-Valued Logic and Soft Computing 12 (2006), 9–32. [28] Font, J. M. An abstract algebraic logic view of some multiple-valued logics. In Beyond two: Theory and applications of multiple-valued logic, M. Fitting and E. Orlowska, Eds., vol. 114 of Studies in Fuzziness and Soft Computing. Physica-Verlag, Heidelberg, 2003, pp. 25–58. [29] Font, J. M. Generalized matrices in abstract algebraic logic. In Trends in Logic. 50 years of Studia Logica, V. F. Hendriks and J. Malinowski, Eds., vol. 21 of Trends in Logic - Studia Logica Library. Kluwer, Dordrecht, 2003, pp. 57–86. [30] Font, J. M. Beyond Rasiowa’s algebraic approach to non-classical logics. Studia Logica 82 (2006), 172–209. [31] Font, J. M. On substructural logics preserving degrees of truth. Bulletin of the Section of Logic 36 (2007), 117–130. [32] Font, J. M. Suszko’s Thesis and degrees of truth. Submitted manuscript, 2008. ´ [33] Font, J. M., Gil, A., Torrens, A., and Verdu, V. On the inﬁnitevalued Lukasiewicz logic that preserves degrees of truth. Archive for Mathematical Logic 45 (2006), 839–868. ´ ´ [34] Font, J. M., Guzman, F., and Verdu, V. Characterization of the reduced matrices for the {∧, ∨} -fragment of classical logic. Bulletin of the Section of Logic 20 (1991), 124–128. [35] Font, J. M., and Jansana, R. A general algebraic semantics for sentential logics, vol. 7 of Lecture Notes in Logic. Springer-Verlag, 1996. 135 pp. Presently distributed by the Association for Symbolic Logic. [36] Font, J. M., and Jansana, R. Leibniz ﬁlters and the strong version of a protoalgebraic logic. Archive for Mathematical Logic 40 (2001), 437–465. [37] Font, J. M., Jansana, R., and Pigozzi, D. Fully adequate Gentzen systems and the deduction theorem. Reports on Mathematical Logic 35 (2001), 115–165. [38] Font, J. M., Jansana, R., and Pigozzi, D. A survey of abstract algebraic logic. Studia Logica (Special issue on Abstract Algebraic Logic, Part II) 74 (2003), 13–97. [39] Font, J. M., Jansana, R., and Pigozzi, D. On the closure properties of the class of full g-models of a deductive system. Studia Logica (Special issue in memory of Willem Blok) 83 (2006), 215–278. 39

[40] Galatos, N., Jipsen, P., Kowalski, T., and Ono, H. Residuated lattices: an algebraic glimpse at substructural logics, vol. 151 of Studies in Logic and the Foundations of Mathematics. Elsevier, Amsterdam, 2007. [41] Galatos, N., and Ono, H. Algebraization, parameterized local deduction theorem and interpolation for substructural logics over FL. Studia Logica (Special issue in memory of Willem Blok) 83 (2006), 279–308. [42] Gil, A. J. Sistemes de Gentzen multidimensionals i l`giques ﬁnitament vao lorades. Teoria i aplicacions. Ph. D. Dissertation, University of Barcelona, 1996. [43] Gispert, J. Axiomatic extensions of the nilpotent minimum logic. Reports on Mathematical Logic 37 (2003), 113–123. [44] Gottwald, S. A treatise on many-valued logics, vol. 9 of Studies in Logic and Computation. Research Studies Press, Baldock, 2001. ´ [45] Hajek, P. Metamathematics of fuzzy logic, vol. 4 of Trends in Logic Studia Logica Library. Kluwer, Dordrecht, 1998. ¨ [46] Hohle, U. Commutative, residuated l-monoids. In Non-classical logics and their applications to fuzzy subsets, U. H¨hle and E. P. Klement, Eds. o Kluwer Academic Publishers, Dordrecht, 1995, pp. 53–106. ˇık, [47] Horc´ R., Noguera, C., and Petr´ M. On n-contractive fuzzy ık, logics. Mathematical Logic Quarterly 53 (2007), 268–288. [48] Jansana, R. Selfextensional logics with a conjunction. Studia Logica 84 (2006), 63–104. ˇık, [49] Montagna, F., Noguera, C., and Horc´ R. On weakly cancellative fuzzy logics. Journal of Logic and Computation 16 (2006), 423–450. [50] Mostert, P. S., and Shields, A. L. On the structure of semigroups on a compact manifold with boundary. Annals of Mathematics. Second Series 65 (1957), 117–143. ´ [51] Novak, V. On the syntactico-semantical completeness of ﬁrst-order fuzzy logic, parts I and II. Kybernetika 26 (1990), 47–66 and 134–154. [52] Nowak, M. Logics preserving degrees of truth. Studia Logica 49 (1990), 483–499. [53] Ono, H. Substructural logics and residuated lattices - an introduction. In Trends in Logic. 50 years of Studia Logica, V. F. Hendriks and J. Malinowski, Eds., vol. 21 of Trends in Logic - Studia Logica Library. Kluwer, Dordrecht, 2003, pp. 193–228. [54] Ono, H., and Komori, Y. Logics without the contraction rule. The Journal of Symbolic Logic 50 (1985), 169–201. [55] Pavelka, J. On fuzzy logic I, II, III. Zeitschrift f¨r Mathematische Logik u und Grundlagen der Mathematik 25 (1979), 45–52, 119–134, 447–464. [56] Pigozzi, D. Fregean algebraic logic. In Algebraic Logic, H. Andr´ka, J. D. e Monk, and I. N´meti, Eds., vol. 54 of Colloq. Math. Soc. J´nos Bolyai. e a North-Holland, Amsterdam, 1991, pp. 473–502. [57] Raftery, J. Correspondences between Gentzen and Hilbert systems. The Journal of Symbolic Logic 71 (2006), 903–957. 40

[58] Raftery, J. The equational deﬁnability of truth predicates. Reports on Mathematical Logic (Special issue in memory of Willem Blok) 41 (2006), 95–149. [59] Rasiowa, H. An algebraic approach to non-classical logics, vol. 78 of Studies in Logic and the Foundations of Mathematics. North-Holland, Amsterdam, 1974. [60] Scott, D. Background to formalisation. In Truth, syntax and modality, H. Leblanc, Ed. North-Holland, Amsterdam, 1973, pp. 244–273. [61] Scott, D. Completeness and axiomatizability in many-valued logic. In Proceedings of the Tarski Symposium, L. Henkin et al., Eds., vol. 25 of Proceedings of Symposia in Pure Mathematics. American Mathematical Society, Providence, 1974, pp. 411–436. [62] Spinks, M., and Veroff, R. Constructive logic with strong negation is a substructural logic. II. Studia Logica 89 (2008), 401–425. ´ [63] Wojcicki, R. Theory of logical calculi. Basic theory of consequence operations, vol. 199 of Synthese Library. Reidel, Dordrecht, 1988.

e F´lix Bou Artiﬁcial Intelligence Research Institute (IIIA - CSIC) Bellaterra fbou@iiia.csic.es Francesc Esteva Artiﬁcial Intelligence Research Institute (IIIA - CSIC) Bellaterra esteva@iiia.csic.es Josep Maria Font Faculty of Mathematics University of Barcelona jmfont@ub.edu ` Angel J. Gil Departament d’Economia i Empresa Universitat Pompeu Fabra, Barcelona angel.gil@upf.edu Llu´ Godo ıs Artiﬁcial Intelligence Research Institute (IIIA - CSIC) Bellaterra godo@iiia.csic.es Antoni Torrens Faculty of Mathematics University of Barcelona atorrens@ub.edu ´ Ventura Verdu Faculty of Mathematics University of Barcelona v.verdu@ub.edu 41


